Constraining the Neutron Star Mass-Radius Relation and Dense Matter Equation of State with NICER. II. Emission from Hot Spots on a Rapidly Rotating Neutron Star

We describe the model of surface emission from a rapidly rotating neutron star that is applied to Neutron Star Interior Composition Explorer X-ray data of millisecond pulsars in order to statistically constrain the neutron star mass-radius relation and dense matter equation of state. To ensure that the associated calculations are both accurate and precise, we conduct an extensive suite of verification tests between our numerical codes for both the Schwarzschild + Doppler and Oblate Schwarzschild approximations, and compare both approximations against exact numerical calculations. We find superb agreement between the code outputs, as well as in comparison against a set of analytical and semi-analytical calculations, which combined with their speed, demonstrates that the codes are well-suited for large-scale statistical sampling applications. A set of verified, high-precision reference synthetic pulse profiles is provided to the community to facilitate testing of other independently developed codes.

==> OS1a_test_IM.txt <==
0.000000000 0.00105836
0.007812500 0.00102157
0.015625000 0.000984914
0.023437500 0.000948546
0.031250000 0.000912591
0.039062500 0.00087716
0.046875000 0.000842344
0.054687500 0.000808218
0.062500000 0.000774842
0.070312500 0.000742263
0.078125000 0.000710515
0.085937500 0.000679623
0.093750000 0.000649602
0.101562500 0.000620461
0.109375000 0.000592198
0.117187500 0.00056481
0.125000000 0.000538286
0.132812500 0.000512611
0.140625000 0.000487767
0.148437500 0.000463735
0.156250000 0.00044049
0.164062500 0.000418008
0.171875000 0.000396263
0.179687500 0.000375229
0.187500000 0.000354876
0.195312500 0.000335177
0.203125000 0.000316104
0.210937500 0.000297629
0.218750000 0.000279722
0.226562500 0.000262357
0.234375000 0.000245507
0.242187500 0.000229144
0.250000000 0.000213241
0.257812500 0.000197774
0.265625000 0.000182717
0.273437500 0.000168046
0.281250000 0.000153737
0.289062500 0.000139766
0.296875000 0.00012611
0.304687500 0.000112746
0.312500000 9.96525e-05
0.320312500 8.68063e-05
0.328125000 7.41848e-05
0.335937500 6.17651e-05
0.343750000 4.9523e-05
0.351562500 3.74339e-05
0.359375000 2.54711e-05
0.367187500 1.34167e-05
0.375000000 2.01438e-06
0.382812500 4.37224e-08
0.390625000 0
0.398437500 0
0.406250000 0
0.414062500 0
0.421875000 0
0.429687500 0
0.437500000 0
0.445312500 0
0.453125000 0
0.460937500 0
0.468750000 0
0.476562500 0
0.484375000 0
0.492187500 0
0.500000000 0
0.507812500 0
0.515625000 0
0.523437500 0
0.531250000 0
0.539062500 0
0.546875000 0
0.554687500 0
0.562500000 0
0.570312500 0
0.578125000 0
0.585937500 0
0.593750000 0
0.601562500 0
0.609375000 0
0.617187500 0
0.625000000 0
0.632812500 0
0.640625000 0
0.648437500 0
0.656250000 0
0.664062500 0
0.671875000 0
0.679687500 0
0.687500000 0
0.695312500 0
0.703125000 2.01963e-06
0.710937500 6.38266e-05
0.718750000 0.000162715
0.726562500 0.000262463
0.734375000 0.000361778
0.742187500 0.000460147
0.750000000 0.000556967
0.757812500 0.000651581
0.765625000 0.000743305
0.773437500 0.000831448
0.781250000 0.000915347
0.789062500 0.000994374
0.796875000 0.00106796
0.804687500 0.00113563
0.812500000 0.00119697
0.820312500 0.00125167
0.828125000 0.00129954
0.835937500 0.00134046
0.843750000 0.00137443
0.851562500 0.00140151
0.859375000 0.00142189
0.867187500 0.00143579
0.875000000 0.00144351
0.882812500 0.00144541
0.890625000 0.00144188
0.898437500 0.00143334
0.906250000 0.00142023
0.914062500 0.00140299
0.921875000 0.00138208
0.929687500 0.00135793
0.937500000 0.00133098
0.945312500 0.00130162
0.953125000 0.00127026
0.960937500 0.00123726
0.968750000 0.00120295
0.976562500 0.00116763
0.984375000 0.0011316
0.992187500 0.0010951


==> OS1b_test_IM.txt <==
0.000000000 8.33358
0.007812500 8.15133
0.015625000 7.96049
0.023437500 7.76236
0.031250000 7.55818
0.039062500 7.34913
0.046875000 7.13633
0.054687500 6.92081
0.062500000 6.70355
0.070312500 6.48543
0.078125000 6.26726
0.085937500 6.04977
0.093750000 5.8336
0.101562500 5.61933
0.109375000 5.40747
0.117187500 5.19844
0.125000000 4.99261
0.132812500 4.79029
0.140625000 4.59173
0.148437500 4.39714
0.156250000 4.20665
0.164062500 4.02038
0.171875000 3.83841
0.179687500 3.66078
0.187500000 3.48748
0.195312500 3.3185
0.203125000 3.1538
0.210937500 2.9933
0.218750000 2.83693
0.226562500 2.68498
0.234375000 2.53781
0.242187500 2.39557
0.250000000 2.25835
0.257812500 2.12616
0.265625000 1.99895
0.273437500 1.8767
0.281250000 1.75934
0.289062500 1.64679
0.296875000 1.53895
0.304687500 1.43575
0.312500000 1.33709
0.320312500 1.24285
0.328125000 1.15295
0.335937500 1.06727
0.343750000 0.985722
0.351562500 0.908199
0.359375000 0.834603
0.367187500 0.764838
0.375000000 0.698807
0.382812500 0.63642
0.390625000 0.577588
0.398437500 0.522226
0.406250000 0.470252
0.414062500 0.421588
0.421875000 0.37616
0.429687500 0.3339
0.437500000 0.294741
0.445312500 0.258624
0.453125000 0.225494
0.460937500 0.195305
0.468750000 0.168017
0.476562500 0.143599
0.484375000 0.122036
0.492187500 0.103327
0.500000000 0.0874979
0.507812500 0.0746114
0.515625000 0.0647915
0.523437500 0.058269
0.531250000 0.0555191
0.539062500 0.0573127
0.546875000 0.0654951
0.554687500 0.0868764
0.562500000 0.125071
0.570312500 0.180464
0.578125000 0.253178
0.585937500 0.343264
0.593750000 0.450682
0.601562500 0.575283
0.609375000 0.716802
0.617187500 0.874852
0.625000000 1.04892
0.632812500 1.23838
0.640625000 1.44248
0.648437500 1.66037
0.656250000 1.89111
0.664062500 2.13366
0.671875000 2.38693
0.679687500 2.64976
0.687500000 2.92096
0.695312500 3.19932
0.703125000 3.4836
0.710937500 3.77259
0.718750000 4.06507
0.726562500 4.35986
0.734375000 4.6558
0.742187500 4.95178
0.750000000 5.24672
0.757812500 5.53961
0.765625000 5.82946
0.773437500 6.11534
0.781250000 6.39635
0.789062500 6.67163
0.796875000 6.94035
0.804687500 7.20171
0.812500000 7.45488
0.820312500 7.69902
0.828125000 7.93327
0.835937500 8.15664
0.843750000 8.36797
0.851562500 8.56592
0.859375000 8.74848
0.867187500 8.91238
0.875000000 9.05309
0.882812500 9.16939
0.890625000 9.2613
0.898437500 9.32903
0.906250000 9.37291
0.914062500 9.39343
0.921875000 9.3912
0.929687500 9.36696
0.937500000 9.32158
0.945312500 9.25606
0.953125000 9.17147
0.960937500 9.069
0.968750000 8.94989
0.976562500 8.81544
0.984375000 8.667
0.992187500 8.50593


==> OS1c_test_IM.txt <==
0.000000000 0.00112127
0.007812500 0.00110765
0.015625000 0.00109253
0.023437500 0.00107602
0.031250000 0.00105821
0.039062500 0.00103918
0.046875000 0.00101903
0.054687500 0.000997849
0.062500000 0.000975716
0.070312500 0.000952716
0.078125000 0.000928927
0.085937500 0.000904426
0.093750000 0.000879285
0.101562500 0.000853575
0.109375000 0.000827362
0.117187500 0.000800708
0.125000000 0.000773673
0.132812500 0.000746315
0.140625000 0.000718685
0.148437500 0.000690835
0.156250000 0.000662811
0.164062500 0.000634657
0.171875000 0.000606415
0.179687500 0.000578123
0.187500000 0.000549818
0.195312500 0.000521534
0.203125000 0.0004933
0.210937500 0.000465148
0.218750000 0.000437102
0.226562500 0.000409189
0.234375000 0.000381431
0.242187500 0.000353849
0.250000000 0.000326461
0.257812500 0.000299283
0.265625000 0.000272328
0.273437500 0.00024561
0.281250000 0.000219137
0.289062500 0.000192913
0.296875000 0.000166942
0.304687500 0.00014122
0.312500000 0.000115742
0.320312500 9.04953e-05
0.328125000 6.546e-05
0.335937500 4.0444e-05
0.343750000 1.58157e-05
0.351562500 3.85027e-07
0.359375000 0
0.367187500 0
0.375000000 0
0.382812500 0
0.390625000 0
0.398437500 0
0.406250000 0
0.414062500 0
0.421875000 0
0.429687500 0
0.437500000 0
0.445312500 0
0.453125000 0
0.460937500 0
0.468750000 0
0.476562500 0
0.484375000 0
0.492187500 0
0.500000000 0
0.507812500 0
0.515625000 0
0.523437500 0
0.531250000 0
0.539062500 0
0.546875000 0
0.554687500 0
0.562500000 0
0.570312500 0
0.578125000 0
0.585937500 0
0.593750000 0
0.601562500 0
0.609375000 0
0.617187500 0
0.625000000 0
0.632812500 0
0.640625000 0
0.648437500 0
0.656250000 0
0.664062500 0
0.671875000 0
0.679687500 7.92577e-06
0.687500000 5.65946e-05
0.695312500 0.000106488
0.703125000 0.000156573
0.710937500 0.000206813
0.718750000 0.000257139
0.726562500 0.000307454
0.734375000 0.000357643
0.742187500 0.000407573
0.750000000 0.000457096
0.757812500 0.000506057
0.765625000 0.000554294
0.773437500 0.000601641
0.781250000 0.00064793
0.789062500 0.000692997
0.796875000 0.000736682
0.804687500 0.000778831
0.812500000 0.000819298
0.820312500 0.000857946
0.828125000 0.000894651
0.835937500 0.000929298
0.843750000 0.000961787
0.851562500 0.000992033
0.859375000 0.00101996
0.867187500 0.00104551
0.875000000 0.00106865
0.882812500 0.00108933
0.890625000 0.00110755
0.898437500 0.0011233
0.906250000 0.00113659
0.914062500 0.00114744
0.921875000 0.00115588
0.929687500 0.00116197
0.937500000 0.00116574
0.945312500 0.00116726
0.953125000 0.0011666
0.960937500 0.00116383
0.968750000 0.00115903
0.976562500 0.00115229
0.984375000 0.00114369
0.992187500 0.00113332


==> OS1d_test_IM.txt <==
0.000000000 8.82014
0.007812500 8.81355
0.015625000 8.7944
0.023437500 8.76273
0.031250000 8.71864
0.039062500 8.66221
0.046875000 8.5936
0.054687500 8.51296
0.062500000 8.42049
0.070312500 8.31641
0.078125000 8.20096
0.085937500 8.07442
0.093750000 7.93708
0.101562500 7.78927
0.109375000 7.63133
0.117187500 7.46362
0.125000000 7.28652
0.132812500 7.10042
0.140625000 6.90575
0.148437500 6.70292
0.156250000 6.49237
0.164062500 6.27454
0.171875000 6.04984
0.179687500 5.81874
0.187500000 5.5838
0.195312500 5.34665
0.203125000 5.10875
0.210937500 4.87099
0.218750000 4.63429
0.226562500 4.39934
0.234375000 4.16681
0.242187500 3.93728
0.250000000 3.7113
0.257812500 3.48936
0.265625000 3.2719
0.273437500 3.05935
0.281250000 2.8521
0.289062500 2.6505
0.296875000 2.45488
0.304687500 2.26556
0.312500000 2.08279
0.320312500 1.90685
0.328125000 1.73795
0.335937500 1.57631
0.343750000 1.42211
0.351562500 1.27551
0.359375000 1.13664
0.367187500 1.00563
0.375000000 0.882574
0.382812500 0.767545
0.390625000 0.660603
0.398437500 0.561784
0.406250000 0.471105
0.414062500 0.388568
0.421875000 0.314157
0.429687500 0.247838
0.437500000 0.189565
0.445312500 0.139276
0.453125000 0.0968964
0.460937500 0.062341
0.468750000 0.0355122
0.476562500 0.0163029
0.484375000 0.00462836
0.492187500 0.000334924
0.500000000 3.7097e-07
0.507812500 0.000278448
0.515625000 0.00482114
0.523437500 0.0164674
0.531250000 0.0356085
0.539062500 0.0623873
0.546875000 0.0969145
0.554687500 0.139287
0.562500000 0.189593
0.570312500 0.247904
0.578125000 0.314283
0.585937500 0.388778
0.593750000 0.471419
0.601562500 0.562224
0.609375000 0.661191
0.617187500 0.768303
0.625000000 0.88352
0.632812500 1.00679
0.640625000 1.13802
0.648437500 1.27714
0.656250000 1.424
0.664062500 1.57847
0.671875000 1.74039
0.679687500 1.90958
0.687500000 2.08582
0.695312500 2.26889
0.703125000 2.45853
0.710937500 2.65445
0.718750000 2.85636
0.726562500 3.06393
0.734375000 3.27678
0.742187500 3.49454
0.750000000 3.71677
0.757812500 3.94304
0.765625000 4.17282
0.773437500 4.40561
0.781250000 4.64078
0.789062500 4.87771
0.796875000 5.11564
0.804687500 5.35373
0.812500000 5.59098
0.820312500 5.8261
0.828125000 6.05714
0.835937500 6.28192
0.843750000 6.49981
0.851562500 6.71038
0.859375000 6.91318
0.867187500 7.10777
0.875000000 7.29373
0.882812500 7.47065
0.890625000 7.63814
0.898437500 7.79581
0.906250000 7.9433
0.914062500 8.08028
0.921875000 8.20642
0.929687500 8.32144
0.937500000 8.42505
0.945312500 8.51702
0.953125000 8.59713
0.960937500 8.6652
0.968750000 8.72105
0.976562500 8.76456
0.984375000 8.79562
0.992187500 8.81416


==> OS1e_test_IM.txt <==
0.000000000 7.46751
0.007812500 7.39671
0.015625000 7.32159
0.023437500 7.2425
0.031250000 7.15976
0.039062500 7.07371
0.046875000 6.98468
0.054687500 6.89299
0.062500000 6.79897
0.070312500 6.70293
0.078125000 6.60518
0.085937500 6.50601
0.093750000 6.4057
0.101562500 6.30454
0.109375000 6.20279
0.117187500 6.10069
0.125000000 5.99848
0.132812500 5.89638
0.140625000 5.79462
0.148437500 5.69338
0.156250000 5.59285
0.164062500 5.49322
0.171875000 5.39463
0.179687500 5.29725
0.187500000 5.20121
0.195312500 5.10664
0.203125000 5.01367
0.210937500 4.92239
0.218750000 4.83293
0.226562500 4.74536
0.234375000 4.65978
0.242187500 4.57627
0.250000000 4.49489
0.257812500 4.41573
0.265625000 4.33895
0.273437500 4.26478
0.281250000 4.19335
0.289062500 4.12478
0.296875000 4.05916
0.304687500 3.99659
0.312500000 3.93712
0.320312500 3.88084
0.328125000 3.8278
0.335937500 3.77806
0.343750000 3.73167
0.351562500 3.68868
0.359375000 3.64914
0.367187500 3.61309
0.375000000 3.58059
0.382812500 3.55166
0.390625000 3.52636
0.398437500 3.50473
0.406250000 3.48681
0.414062500 3.47264
0.421875000 3.46228
0.429687500 3.45576
0.437500000 3.45313
0.445312500 3.45444
0.453125000 3.45972
0.460937500 3.46902
0.468750000 3.48239
0.476562500 3.49986
0.484375000 3.52148
0.492187500 3.54728
0.500000000 3.57729
0.507812500 3.61154
0.515625000 3.65006
0.523437500 3.69285
0.531250000 3.73994
0.539062500 3.79132
0.546875000 3.84697
0.554687500 3.90689
0.562500000 3.97103
0.570312500 4.03936
0.578125000 4.11181
0.585937500 4.18831
0.593750000 4.26877
0.601562500 4.3531
0.609375000 4.44115
0.617187500 4.53281
0.625000000 4.62791
0.632812500 4.72628
0.640625000 4.82773
0.648437500 4.93206
0.656250000 5.03903
0.664062500 5.14841
0.671875000 5.25994
0.679687500 5.37336
0.687500000 5.48837
0.695312500 5.60469
0.703125000 5.722
0.710937500 5.83998
0.718750000 5.95829
0.726562500 6.0766
0.734375000 6.19456
0.742187500 6.31179
0.750000000 6.42793
0.757812500 6.5426
0.765625000 6.65541
0.773437500 6.76596
0.781250000 6.87384
0.789062500 6.97862
0.796875000 7.07985
0.804687500 7.17708
0.812500000 7.26979
0.820312500 7.35739
0.828125000 7.43911
0.835937500 7.51442
0.843750000 7.58305
0.851562500 7.64479
0.859375000 7.69944
0.867187500 7.74687
0.875000000 7.78695
0.882812500 7.81962
0.890625000 7.84483
0.898437500 7.86257
0.906250000 7.87286
0.914062500 7.87578
0.921875000 7.87142
0.929687500 7.85989
0.937500000 7.84135
0.945312500 7.81599
0.953125000 7.78402
0.960937500 7.74566
0.968750000 7.70116
0.976562500 7.65081
0.984375000 7.59488
0.992187500 7.53367


==> OS1f_test_IM.txt <==
0.000000000 5.67699
0.007812500 5.63233
0.015625000 5.58432
0.023437500 5.53317
0.031250000 5.4791
0.039062500 5.42233
0.046875000 5.36307
0.054687500 5.30155
0.062500000 5.23798
0.070312500 5.17258
0.078125000 5.10556
0.085937500 5.03711
0.093750000 4.96745
0.101562500 4.89677
0.109375000 4.82525
0.117187500 4.75307
0.125000000 4.68042
0.132812500 4.60745
0.140625000 4.53433
0.148437500 4.4612
0.156250000 4.38822
0.164062500 4.31552
0.171875000 4.24323
0.179687500 4.17146
0.187500000 4.10034
0.195312500 4.02997
0.203125000 3.96045
0.210937500 3.89189
0.218750000 3.82435
0.226562500 3.75794
0.234375000 3.69272
0.242187500 3.62881
0.250000000 3.56638
0.257812500 3.50554
0.265625000 3.4464
0.273437500 3.38904
0.281250000 3.33355
0.289062500 3.28
0.296875000 3.22847
0.304687500 3.17902
0.312500000 3.13171
0.320312500 3.0866
0.328125000 3.04375
0.335937500 3.00319
0.343750000 2.96499
0.351562500 2.92919
0.359375000 2.89583
0.367187500 2.86496
0.375000000 2.83661
0.382812500 2.81084
0.390625000 2.78767
0.398437500 2.76715
0.406250000 2.74933
0.414062500 2.73423
0.421875000 2.7219
0.429687500 2.71237
0.437500000 2.70569
0.445312500 2.70189
0.453125000 2.70102
0.460937500 2.7031
0.468750000 2.70818
0.476562500 2.71629
0.484375000 2.72747
0.492187500 2.74173
0.500000000 2.75913
0.507812500 2.77967
0.515625000 2.8034
0.523437500 2.83031
0.531250000 2.86042
0.539062500 2.89376
0.546875000 2.9303
0.554687500 2.97005
0.562500000 3.01299
0.570312500 3.0591
0.578125000 3.10834
0.585937500 3.16067
0.593750000 3.21604
0.601562500 3.27436
0.609375000 3.33557
0.617187500 3.39957
0.625000000 3.46624
0.632812500 3.53549
0.640625000 3.60717
0.648437500 3.68113
0.656250000 3.75721
0.664062500 3.83524
0.671875000 3.91504
0.679687500 3.99639
0.687500000 4.0791
0.695312500 4.16294
0.703125000 4.24768
0.710937500 4.33307
0.718750000 4.41886
0.726562500 4.5048
0.734375000 4.59062
0.742187500 4.67604
0.750000000 4.76079
0.757812500 4.84459
0.765625000 4.92715
0.773437500 5.00818
0.781250000 5.0874
0.789062500 5.16451
0.796875000 5.23925
0.804687500 5.31132
0.812500000 5.38043
0.820312500 5.44631
0.828125000 5.50867
0.835937500 5.56726
0.843750000 5.6218
0.851562500 5.672
0.859375000 5.71756
0.867187500 5.75815
0.875000000 5.79362
0.882812500 5.8239
0.890625000 5.84895
0.898437500 5.86875
0.906250000 5.88329
0.914062500 5.89262
0.921875000 5.89676
0.929687500 5.89579
0.937500000 5.8898
0.945312500 5.87889
0.953125000 5.86318
0.960937500 5.84282
0.968750000 5.81795
0.976562500 5.78876
0.984375000 5.7554
0.992187500 5.71808


==> OS1g_test_IM.txt <==
0.000000000 5.23601
0.007812500 5.1876
0.015625000 5.13295
0.023437500 5.0723
0.031250000 5.00597
0.039062500 4.93428
0.046875000 4.85759
0.054687500 4.77627
0.062500000 4.69072
0.070312500 4.60135
0.078125000 4.50859
0.085937500 4.41286
0.093750000 4.31459
0.101562500 4.21422
0.109375000 4.11217
0.117187500 4.00885
0.125000000 3.90468
0.132812500 3.80005
0.140625000 3.69532
0.148437500 3.59087
0.156250000 3.48703
0.164062500 3.38411
0.171875000 3.28241
0.179687500 3.1822
0.187500000 3.08374
0.195312500 2.98724
0.203125000 2.89291
0.210937500 2.80093
0.218750000 2.71146
0.226562500 2.62464
0.234375000 2.54058
0.242187500 2.45938
0.250000000 2.38112
0.257812500 2.30587
0.265625000 2.23368
0.273437500 2.16458
0.281250000 2.0986
0.289062500 2.03574
0.296875000 1.97601
0.304687500 1.91941
0.312500000 1.86591
0.320312500 1.81551
0.328125000 1.76818
0.335937500 1.72389
0.343750000 1.68261
0.351562500 1.64431
0.359375000 1.60897
0.367187500 1.57654
0.375000000 1.547
0.382812500 1.52033
0.390625000 1.49649
0.398437500 1.47547
0.406250000 1.45724
0.414062500 1.44179
0.421875000 1.42912
0.429687500 1.41921
0.437500000 1.41207
0.445312500 1.4077
0.453125000 1.40611
0.460937500 1.40733
0.468750000 1.41138
0.476562500 1.41828
0.484375000 1.42807
0.492187500 1.4408
0.500000000 1.4565
0.507812500 1.47523
0.515625000 1.49704
0.523437500 1.52199
0.531250000 1.55013
0.539062500 1.58152
0.546875000 1.61623
0.554687500 1.6543
0.562500000 1.6958
0.570312500 1.74076
0.578125000 1.78924
0.585937500 1.84127
0.593750000 1.89687
0.601562500 1.95605
0.609375000 2.01881
0.617187500 2.08514
0.625000000 2.155
0.632812500 2.22834
0.640625000 2.30509
0.648437500 2.38516
0.656250000 2.46844
0.664062500 2.55478
0.671875000 2.64404
0.679687500 2.73603
0.687500000 2.83055
0.695312500 2.92738
0.703125000 3.02628
0.710937500 3.12698
0.718750000 3.22921
0.726562500 3.33267
0.734375000 3.43706
0.742187500 3.54204
0.750000000 3.6473
0.757812500 3.75248
0.765625000 3.85725
0.773437500 3.96126
0.781250000 4.06416
0.789062500 4.16559
0.796875000 4.26521
0.804687500 4.36267
0.812500000 4.45762
0.820312500 4.54972
0.828125000 4.63863
0.835937500 4.72404
0.843750000 4.8056
0.851562500 4.883
0.859375000 4.95593
0.867187500 5.02408
0.875000000 5.08716
0.882812500 5.14488
0.890625000 5.19697
0.898437500 5.24317
0.906250000 5.28325
0.914062500 5.317
0.921875000 5.34421
0.929687500 5.36472
0.937500000 5.37839
0.945312500 5.38512
0.953125000 5.38482
0.960937500 5.37745
0.968750000 5.36302
0.976562500 5.34157
0.984375000 5.31316
0.992187500 5.27792


==> OS1h_test_IM.txt <==
0.000000000 2.2315
0.007812500 2.2091
0.015625000 2.18864
0.023437500 2.17019
0.031250000 2.15379
0.039062500 2.13942
0.046875000 2.12709
0.054687500 2.11672
0.062500000 2.10825
0.070312500 2.10158
0.078125000 2.09659
0.085937500 2.09315
0.093750000 2.09111
0.101562500 2.09032
0.109375000 2.09062
0.117187500 2.09183
0.125000000 2.09379
0.132812500 2.09633
0.140625000 2.09929
0.148437500 2.1025
0.156250000 2.10582
0.164062500 2.10911
0.171875000 2.11222
0.179687500 2.11504
0.187500000 2.11747
0.195312500 2.1194
0.203125000 2.12076
0.210937500 2.12146
0.218750000 2.12147
0.226562500 2.12073
0.234375000 2.11921
0.242187500 2.11689
0.250000000 2.11377
0.257812500 2.10985
0.265625000 2.10527
0.273437500 2.1002
0.281250000 2.09475
0.289062500 2.08904
0.296875000 2.08315
0.304687500 2.07718
0.312500000 2.07121
0.320312500 2.06533
0.328125000 2.05963
0.335937500 2.05418
0.343750000 2.04906
0.351562500 2.04437
0.359375000 2.04017
0.367187500 2.03655
0.375000000 2.03358
0.382812500 2.03133
0.390625000 2.02986
0.398437500 2.02926
0.406250000 2.02957
0.414062500 2.03085
0.421875000 2.03316
0.429687500 2.03656
0.437500000 2.04107
0.445312500 2.04674
0.453125000 2.05361
0.460937500 2.06169
0.468750000 2.07101
0.476562500 2.08158
0.484375000 2.09341
0.492187500 2.10648
0.500000000 2.12079
0.507812500 2.13631
0.515625000 2.15302
0.523437500 2.17087
0.531250000 2.18981
0.539062500 2.20979
0.546875000 2.23074
0.554687500 2.25258
0.562500000 2.27523
0.570312500 2.29859
0.578125000 2.32256
0.585937500 2.34704
0.593750000 2.37191
0.601562500 2.39705
0.609375000 2.42235
0.617187500 2.44768
0.625000000 2.47291
0.632812500 2.49794
0.640625000 2.52264
0.648437500 2.54689
0.656250000 2.57059
0.664062500 2.59363
0.671875000 2.6159
0.679687500 2.63733
0.687500000 2.65782
0.695312500 2.67731
0.703125000 2.69572
0.710937500 2.71299
0.718750000 2.72908
0.726562500 2.74393
0.734375000 2.7575
0.742187500 2.76975
0.750000000 2.78063
0.757812500 2.79012
0.765625000 2.79816
0.773437500 2.8047
0.781250000 2.80968
0.789062500 2.81302
0.796875000 2.81464
0.804687500 2.81441
0.812500000 2.81217
0.820312500 2.80767
0.828125000 2.80048
0.835937500 2.79038
0.843750000 2.77745
0.851562500 2.76178
0.859375000 2.74351
0.867187500 2.72279
0.875000000 2.6998
0.882812500 2.67475
0.890625000 2.64786
0.898437500 2.6194
0.906250000 2.58961
0.914062500 2.55878
0.921875000 2.5272
0.929687500 2.49516
0.937500000 2.46296
0.945312500 2.43088
0.953125000 2.3992
0.960937500 2.3682
0.968750000 2.33814
0.976562500 2.30924
0.984375000 2.28171
0.992187500 2.25575


==> OS1i_test_IM.txt <==
0.000000000 2.93005
0.007812500 2.90284
0.015625000 2.87195
0.023437500 2.83756
0.031250000 2.79985
0.039062500 2.75904
0.046875000 2.71532
0.054687500 2.66894
0.062500000 2.62012
0.070312500 2.5691
0.078125000 2.51613
0.085937500 2.46145
0.093750000 2.40531
0.101562500 2.34796
0.109375000 2.28963
0.117187500 2.23056
0.125000000 2.17098
0.132812500 2.11111
0.140625000 2.05115
0.148437500 1.99132
0.156250000 1.9318
0.164062500 1.87277
0.171875000 1.81439
0.179687500 1.75683
0.187500000 1.70021
0.195312500 1.64467
0.203125000 1.59032
0.210937500 1.53727
0.218750000 1.48561
0.226562500 1.43541
0.234375000 1.38675
0.242187500 1.33967
0.250000000 1.29424
0.257812500 1.25049
0.265625000 1.20844
0.273437500 1.16812
0.281250000 1.12954
0.289062500 1.09271
0.296875000 1.05763
0.304687500 1.02429
0.312500000 0.992701
0.320312500 0.962836
0.328125000 0.934684
0.335937500 0.90823
0.343750000 0.883452
0.351562500 0.860332
0.359375000 0.838847
0.367187500 0.818978
0.375000000 0.800703
0.382812500 0.784002
0.390625000 0.768856
0.398437500 0.755248
0.406250000 0.743162
0.414062500 0.732585
0.421875000 0.723506
0.429687500 0.715917
0.437500000 0.709815
0.445312500 0.705198
0.453125000 0.702068
0.460937500 0.700431
0.468750000 0.700298
0.476562500 0.701681
0.484375000 0.704599
0.492187500 0.709073
0.500000000 0.715129
0.507812500 0.722795
0.515625000 0.732104
0.523437500 0.743092
0.531250000 0.755797
0.539062500 0.77026
0.546875000 0.786524
0.554687500 0.804633
0.562500000 0.824631
0.570312500 0.846563
0.578125000 0.870471
0.585937500 0.896397
0.593750000 0.924379
0.601562500 0.95445
0.609375000 0.98664
0.617187500 1.02097
0.625000000 1.05745
0.632812500 1.0961
0.640625000 1.13689
0.648437500 1.17983
0.656250000 1.22488
0.664062500 1.272
0.671875000 1.32114
0.679687500 1.37222
0.687500000 1.42517
0.695312500 1.47989
0.703125000 1.53625
0.710937500 1.59413
0.718750000 1.65339
0.726562500 1.71386
0.734375000 1.77537
0.742187500 1.83773
0.750000000 1.90075
0.757812500 1.9642
0.765625000 2.02787
0.773437500 2.09153
0.781250000 2.15494
0.789062500 2.21785
0.796875000 2.28001
0.804687500 2.34117
0.812500000 2.40109
0.820312500 2.45949
0.828125000 2.51614
0.835937500 2.57079
0.843750000 2.62318
0.851562500 2.67309
0.859375000 2.72029
0.867187500 2.76455
0.875000000 2.80567
0.882812500 2.84345
0.890625000 2.87771
0.898437500 2.90828
0.906250000 2.93502
0.914062500 2.95779
0.921875000 2.97647
0.929687500 2.99099
0.937500000 3.00126
0.945312500 3.00725
0.953125000 3.00892
0.960937500 3.00629
0.968750000 2.99936
0.976562500 2.98819
0.984375000 2.97285
0.992187500 2.95343


==> OS1j_test_IM.txt <==
0.000000000 2.74694
0.007812500 2.72949
0.015625000 2.71237
0.023437500 2.69561
0.031250000 2.67925
0.039062500 2.66329
0.046875000 2.64775
0.054687500 2.63261
0.062500000 2.61787
0.070312500 2.60348
0.078125000 2.58943
0.085937500 2.57566
0.093750000 2.56214
0.101562500 2.54881
0.109375000 2.53562
0.117187500 2.52251
0.125000000 2.50944
0.132812500 2.49634
0.140625000 2.48317
0.148437500 2.46988
0.156250000 2.45642
0.164062500 2.44275
0.171875000 2.42883
0.179687500 2.41463
0.187500000 2.40013
0.195312500 2.3853
0.203125000 2.37013
0.210937500 2.35462
0.218750000 2.33875
0.226562500 2.32253
0.234375000 2.30597
0.242187500 2.28914
0.250000000 2.27214
0.257812500 2.25505
0.265625000 2.23796
0.273437500 2.22092
0.281250000 2.20401
0.289062500 2.18729
0.296875000 2.17084
0.304687500 2.15473
0.312500000 2.13901
0.320312500 2.12377
0.328125000 2.10906
0.335937500 2.09496
0.343750000 2.08154
0.351562500 2.06886
0.359375000 2.05698
0.367187500 2.04598
0.375000000 2.03591
0.382812500 2.02683
0.390625000 2.01881
0.398437500 2.01191
0.406250000 2.00617
0.414062500 2.00164
0.421875000 1.99839
0.429687500 1.99645
0.437500000 1.99588
0.445312500 1.9967
0.453125000 1.99895
0.460937500 2.00267
0.468750000 2.00788
0.476562500 2.01461
0.484375000 2.02287
0.492187500 2.03266
0.500000000 2.044
0.507812500 2.05688
0.515625000 2.07129
0.523437500 2.08722
0.531250000 2.10463
0.539062500 2.1235
0.546875000 2.14378
0.554687500 2.16542
0.562500000 2.18836
0.570312500 2.21253
0.578125000 2.23787
0.585937500 2.26428
0.593750000 2.29166
0.601562500 2.31991
0.609375000 2.34893
0.617187500 2.3786
0.625000000 2.40879
0.632812500 2.43939
0.640625000 2.47027
0.648437500 2.50129
0.656250000 2.53233
0.664062500 2.56324
0.671875000 2.5939
0.679687500 2.62417
0.687500000 2.65393
0.695312500 2.68306
0.703125000 2.71143
0.710937500 2.73894
0.718750000 2.76548
0.726562500 2.79094
0.734375000 2.81525
0.742187500 2.8383
0.750000000 2.86004
0.757812500 2.88039
0.765625000 2.89927
0.773437500 2.91665
0.781250000 2.93246
0.789062500 2.94667
0.796875000 2.95924
0.804687500 2.97014
0.812500000 2.97934
0.820312500 2.98681
0.828125000 2.99253
0.835937500 2.99647
0.843750000 2.99861
0.851562500 2.99891
0.859375000 2.99727
0.867187500 2.9936
0.875000000 2.98795
0.882812500 2.98045
0.890625000 2.97124
0.898437500 2.96046
0.906250000 2.94828
0.914062500 2.93483
0.921875000 2.92029
0.929687500 2.9048
0.937500000 2.88854
0.945312500 2.87164
0.953125000 2.85426
0.960937500 2.83653
0.968750000 2.81859
0.976562500 2.80056
0.984375000 2.78255
0.992187500 2.76464


==> SD1a_test_IM.txt <==
0.000000000 0.00112918
0.007812500 0.00112823
0.015625000 0.00112549
0.023437500 0.00112098
0.031250000 0.00111471
0.039062500 0.00110669
0.046875000 0.00109695
0.054687500 0.00108551
0.062500000 0.00107239
0.070312500 0.00105763
0.078125000 0.00104127
0.085937500 0.00102335
0.093750000 0.00100391
0.101562500 0.000982996
0.109375000 0.000960666
0.117187500 0.000936973
0.125000000 0.000911973
0.132812500 0.00088573
0.140625000 0.000858306
0.148437500 0.000829768
0.156250000 0.000800185
0.164062500 0.000769628
0.171875000 0.00073817
0.179687500 0.000705885
0.187500000 0.00067285
0.195312500 0.00063914
0.203125000 0.000604834
0.210937500 0.000570008
0.218750000 0.000534739
0.226562500 0.000499104
0.234375000 0.000463178
0.242187500 0.000427033
0.250000000 0.000390741
0.257812500 0.000354368
0.265625000 0.000317977
0.273437500 0.000281627
0.281250000 0.00024537
0.289062500 0.00020925
0.296875000 0.000173302
0.304687500 0.000137552
0.312500000 0.000102014
0.320312500 6.66185e-05
0.328125000 3.10292e-05
0.335937500 7.63572e-07
0.343750000 0
0.351562500 0
0.359375000 0
0.367187500 0
0.375000000 0
0.382812500 0
0.390625000 0
0.398437500 0
0.406250000 0
0.414062500 0
0.421875000 0
0.429687500 0
0.437500000 0
0.445312500 0
0.453125000 0
0.460937500 0
0.468750000 0
0.476562500 0
0.484375000 0
0.492187500 0
0.500000000 0
0.507812500 0
0.515625000 0
0.523437500 0
0.531250000 0
0.539062500 0
0.546875000 0
0.554687500 0
0.562500000 0
0.570312500 0
0.578125000 0
0.585937500 0
0.593750000 0
0.601562500 0
0.609375000 0
0.617187500 0
0.625000000 0
0.632812500 0
0.640625000 0
0.648437500 0
0.656250000 0
0.664062500 1.26127e-06
0.671875000 3.11344e-05
0.679687500 6.62967e-05
0.687500000 0.000101747
0.695312500 0.000137406
0.703125000 0.000173275
0.710937500 0.000209342
0.718750000 0.000245581
0.726562500 0.000281955
0.734375000 0.000318419
0.742187500 0.000354922
0.750000000 0.000391404
0.757812500 0.000427802
0.765625000 0.000464048
0.773437500 0.00050007
0.781250000 0.000535795
0.789062500 0.000571147
0.796875000 0.000606049
0.804687500 0.000640424
0.812500000 0.000674193
0.820312500 0.00070728
0.828125000 0.000739606
0.835937500 0.000771096
0.843750000 0.000801675
0.851562500 0.000831269
0.859375000 0.000859808
0.867187500 0.000887223
0.875000000 0.000913446
0.882812500 0.000938415
0.890625000 0.000962067
0.898437500 0.000984346
0.906250000 0.0010052
0.914062500 0.00102457
0.921875000 0.00104241
0.929687500 0.00105868
0.937500000 0.00107334
0.945312500 0.00108636
0.953125000 0.00109769
0.960937500 0.00110732
0.968750000 0.00111522
0.976562500 0.00112136
0.984375000 0.00112575
0.992187500 0.00112836


==> SD1b_test_IM.txt <==
0.000000000 8.82016
0.007812500 8.81356
0.015625000 8.79441
0.023437500 8.76275
0.031250000 8.71865
0.039062500 8.66223
0.046875000 8.59361
0.054687500 8.51297
0.062500000 8.4205
0.070312500 8.31642
0.078125000 8.20097
0.085937500 8.07443
0.093750000 7.93709
0.101562500 7.78928
0.109375000 7.63134
0.117187500 7.46362
0.125000000 7.28652
0.132812500 7.10042
0.140625000 6.90575
0.148437500 6.70291
0.156250000 6.49236
0.164062500 6.27453
0.171875000 6.04983
0.179687500 5.81872
0.187500000 5.58378
0.195312500 5.34661
0.203125000 5.10872
0.210937500 4.87095
0.218750000 4.63426
0.226562500 4.39928
0.234375000 4.16677
0.242187500 3.93723
0.250000000 3.71126
0.257812500 3.4893
0.265625000 3.27185
0.273437500 3.0593
0.281250000 2.85204
0.289062500 2.65046
0.296875000 2.45482
0.304687500 2.26552
0.312500000 2.08272
0.320312500 1.90682
0.328125000 1.73789
0.335937500 1.57627
0.343750000 1.42204
0.351562500 1.27547
0.359375000 1.13658
0.367187500 1.00559
0.375000000 0.882515
0.382812500 0.767508
0.390625000 0.660553
0.398437500 0.561742
0.406250000 0.471065
0.414062500 0.388521
0.421875000 0.314125
0.429687500 0.247789
0.437500000 0.189535
0.445312500 0.139229
0.453125000 0.096867
0.460937500 0.0622982
0.468750000 0.0354827
0.476562500 0.0162657
0.484375000 0.0045957
0.492187500 0.000315858
0.500000000 4.08412e-08
0.507812500 0.000257173
0.515625000 0.00479241
0.523437500 0.016435
0.531250000 0.0355815
0.539062500 0.062347
0.546875000 0.0968864
0.554687500 0.139239
0.562500000 0.189563
0.570312500 0.247849
0.578125000 0.31425
0.585937500 0.388728
0.593750000 0.471381
0.601562500 0.562183
0.609375000 0.661147
0.617187500 0.768271
0.625000000 0.883471
0.632812500 1.00675
0.640625000 1.13797
0.648437500 1.27709
0.656250000 1.42393
0.664062500 1.57842
0.671875000 1.74032
0.679687500 1.90954
0.687500000 2.08575
0.695312500 2.26885
0.703125000 2.45847
0.710937500 2.65441
0.718750000 2.85631
0.726562500 3.06388
0.734375000 3.27673
0.742187500 3.49448
0.750000000 3.71673
0.757812500 3.94298
0.765625000 4.17278
0.773437500 4.40555
0.781250000 4.64074
0.789062500 4.87766
0.796875000 5.1156
0.804687500 5.3537
0.812500000 5.59096
0.820312500 5.82608
0.828125000 6.05713
0.835937500 6.28191
0.843750000 6.49981
0.851562500 6.71038
0.859375000 6.91317
0.867187500 7.10777
0.875000000 7.29373
0.882812500 7.47066
0.890625000 7.63814
0.898437500 7.79582
0.906250000 7.94331
0.914062500 8.08029
0.921875000 8.20643
0.929687500 8.32145
0.937500000 8.42506
0.945312500 8.51703
0.953125000 8.59715
0.960937500 8.66521
0.968750000 8.72106
0.976562500 8.76457
0.984375000 8.79563
0.992187500 8.81418


==> SD1c_test_IM.txt <==
0.000000000 0.0011191
0.007812500 0.0011055
0.015625000 0.00109041
0.023437500 0.00107393
0.031250000 0.00105615
0.039062500 0.00103717
0.046875000 0.00101706
0.054687500 0.000995915
0.062500000 0.000973825
0.070312500 0.000950869
0.078125000 0.000927126
0.085937500 0.000902672
0.093750000 0.00087758
0.101562500 0.00085192
0.109375000 0.000825757
0.117187500 0.000799155
0.125000000 0.000772173
0.132812500 0.000744868
0.140625000 0.000717292
0.148437500 0.000689495
0.156250000 0.000661525
0.164062500 0.000633426
0.171875000 0.000605239
0.179687500 0.000577002
0.187500000 0.000548752
0.195312500 0.000520522
0.203125000 0.000492343
0.210937500 0.000464245
0.218750000 0.000436254
0.226562500 0.000408395
0.234375000 0.000380691
0.242187500 0.000353162
0.250000000 0.000325826
0.257812500 0.000298701
0.265625000 0.000271799
0.273437500 0.000245133
0.281250000 0.00021871
0.289062500 0.000192537
0.296875000 0.000166616
0.304687500 0.000140945
0.312500000 0.000115516
0.320312500 9.0318e-05
0.328125000 6.53314e-05
0.335937500 4.03641e-05
0.343750000 1.57837e-05
0.351562500 3.84249e-07
0.359375000 0
0.367187500 0
0.375000000 0
0.382812500 0
0.390625000 0
0.398437500 0
0.406250000 0
0.414062500 0
0.421875000 0
0.429687500 0
0.437500000 0
0.445312500 0
0.453125000 0
0.460937500 0
0.468750000 0
0.476562500 0
0.484375000 0
0.492187500 0
0.500000000 0
0.507812500 0
0.515625000 0
0.523437500 0
0.531250000 0
0.539062500 0
0.546875000 0
0.554687500 0
0.562500000 0
0.570312500 0
0.578125000 0
0.585937500 0
0.593750000 0
0.601562500 0
0.609375000 0
0.617187500 0
0.625000000 0
0.632812500 0
0.640625000 0
0.648437500 0
0.656250000 0
0.664062500 0
0.671875000 0
0.679687500 7.90662e-06
0.687500000 5.64822e-05
0.695312500 0.000106278
0.703125000 0.000156267
0.710937500 0.000206409
0.718750000 0.000256637
0.726562500 0.000306855
0.734375000 0.000356947
0.742187500 0.00040678
0.750000000 0.000456208
0.757812500 0.000505075
0.765625000 0.000553218
0.773437500 0.000600472
0.781250000 0.000646671
0.789062500 0.000691651
0.796875000 0.000735252
0.804687500 0.00077732
0.812500000 0.000817708
0.820312500 0.000856282
0.828125000 0.000892915
0.835937500 0.000927495
0.843750000 0.000959922
0.851562500 0.000990109
0.859375000 0.00101798
0.867187500 0.00104349
0.875000000 0.00106658
0.882812500 0.00108722
0.890625000 0.0011054
0.898437500 0.00112112
0.906250000 0.00113438
0.914062500 0.00114521
0.921875000 0.00115364
0.929687500 0.00115971
0.937500000 0.00116348
0.945312500 0.001165
0.953125000 0.00116434
0.960937500 0.00116157
0.968750000 0.00115678
0.976562500 0.00115005
0.984375000 0.00114147
0.992187500 0.00113112


==> SD1d_test_IM.txt <==
0.000000000 8.81639
0.007812500 8.74894
0.015625000 8.66956
0.023437500 8.57871
0.031250000 8.47686
0.039062500 8.3645
0.046875000 8.24214
0.054687500 8.1103
0.062500000 7.96949
0.070312500 7.82024
0.078125000 7.66307
0.085937500 7.49849
0.093750000 7.32703
0.101562500 7.14919
0.109375000 6.96548
0.117187500 6.77638
0.125000000 6.58237
0.132812500 6.38391
0.140625000 6.18146
0.148437500 5.97544
0.156250000 5.76627
0.164062500 5.55436
0.171875000 5.34007
0.179687500 5.12376
0.187500000 4.90575
0.195312500 4.68664
0.203125000 4.46817
0.210937500 4.25148
0.218750000 4.03738
0.226562500 3.82651
0.234375000 3.61937
0.242187500 3.41639
0.250000000 3.21793
0.257812500 3.02431
0.265625000 2.83579
0.273437500 2.65263
0.281250000 2.47499
0.289062500 2.30308
0.296875000 2.13701
0.304687500 1.97695
0.312500000 1.82296
0.320312500 1.67518
0.328125000 1.5336
0.335937500 1.39838
0.343750000 1.26945
0.351562500 1.14694
0.359375000 1.03079
0.367187500 0.921065
0.375000000 0.817696
0.382812500 0.720744
0.390625000 0.630112
0.398437500 0.545839
0.406250000 0.467832
0.414062500 0.396091
0.421875000 0.330534
0.429687500 0.27113
0.437500000 0.217806
0.445312500 0.170503
0.453125000 0.129159
0.460937500 0.0936933
0.468750000 0.0640487
0.476562500 0.040136
0.484375000 0.0218934
0.492187500 0.00922887
0.500000000 0.0021308
0.507812500 7.28612e-05
0.515625000 0
0.523437500 0.00116119
0.531250000 0.009696
0.539062500 0.0280914
0.546875000 0.0566955
0.554687500 0.0956484
0.562500000 0.145134
0.570312500 0.205199
0.578125000 0.275983
0.585937500 0.357463
0.593750000 0.449708
0.601562500 0.552638
0.609375000 0.66623
0.617187500 0.790355
0.625000000 0.924872
0.632812500 1.06963
0.640625000 1.22436
0.648437500 1.38885
0.656250000 1.56278
0.664062500 1.74582
0.671875000 1.9376
0.679687500 2.13773
0.687500000 2.34575
0.695312500 2.56125
0.703125000 2.78365
0.710937500 3.01252
0.718750000 3.24723
0.726562500 3.48727
0.734375000 3.732
0.742187500 3.98083
0.750000000 4.23309
0.757812500 4.48814
0.765625000 4.74528
0.773437500 5.00378
0.781250000 5.26291
0.789062500 5.52185
0.796875000 5.77979
0.804687500 6.03578
0.812500000 6.28886
0.820312500 6.53781
0.828125000 6.78137
0.835937500 7.01753
0.843750000 7.24351
0.851562500 7.45692
0.859375000 7.65728
0.867187500 7.8442
0.875000000 8.01732
0.882812500 8.17634
0.890625000 8.32101
0.898437500 8.45112
0.906250000 8.56652
0.914062500 8.6671
0.921875000 8.75281
0.929687500 8.82365
0.937500000 8.87968
0.945312500 8.921
0.953125000 8.94776
0.960937500 8.96015
0.968750000 8.95842
0.976562500 8.94284
0.984375000 8.91373
0.992187500 8.87146


==> SD1e_test_IM.txt <==
0.000000000 8.01136
0.007812500 7.96075
0.015625000 7.90506
0.023437500 7.84453
0.031250000 7.77941
0.039062500 7.70995
0.046875000 7.63641
0.054687500 7.55905
0.062500000 7.47812
0.070312500 7.3939
0.078125000 7.30663
0.085937500 7.21659
0.093750000 7.12403
0.101562500 7.0292
0.109375000 6.93235
0.117187500 6.83374
0.125000000 6.7336
0.132812500 6.63216
0.140625000 6.52966
0.148437500 6.42631
0.156250000 6.32233
0.164062500 6.21793
0.171875000 6.11331
0.179687500 6.00866
0.187500000 5.90417
0.195312500 5.80002
0.203125000 5.69638
0.210937500 5.59341
0.218750000 5.49129
0.226562500 5.39015
0.234375000 5.29016
0.242187500 5.19144
0.250000000 5.09415
0.257812500 4.99841
0.265625000 4.90435
0.273437500 4.8121
0.281250000 4.72194
0.289062500 4.63418
0.296875000 4.54905
0.304687500 4.46673
0.312500000 4.38739
0.320312500 4.31115
0.328125000 4.23816
0.335937500 4.16852
0.343750000 4.10234
0.351562500 4.03972
0.359375000 3.98075
0.367187500 3.92552
0.375000000 3.87412
0.382812500 3.82662
0.390625000 3.78309
0.398437500 3.74362
0.406250000 3.70827
0.414062500 3.67711
0.421875000 3.6502
0.429687500 3.6276
0.437500000 3.60939
0.445312500 3.59561
0.453125000 3.58633
0.460937500 3.5816
0.468750000 3.58148
0.476562500 3.586
0.484375000 3.59522
0.492187500 3.60917
0.500000000 3.62789
0.507812500 3.65142
0.515625000 3.67977
0.523437500 3.71296
0.531250000 3.75101
0.539062500 3.7939
0.546875000 3.84163
0.554687500 3.89418
0.562500000 3.95152
0.570312500 4.01361
0.578125000 4.08038
0.585937500 4.15177
0.593750000 4.22769
0.601562500 4.30805
0.609375000 4.39272
0.617187500 4.4816
0.625000000 4.57452
0.632812500 4.67133
0.640625000 4.77185
0.648437500 4.8759
0.656250000 4.98325
0.664062500 5.0937
0.671875000 5.207
0.679687500 5.3229
0.687500000 5.44112
0.695312500 5.56138
0.703125000 5.68339
0.710937500 5.80682
0.718750000 5.93135
0.726562500 6.05663
0.734375000 6.18229
0.742187500 6.30795
0.750000000 6.43321
0.757812500 6.55763
0.765625000 6.68077
0.773437500 6.8021
0.781250000 6.92106
0.789062500 7.03686
0.796875000 7.14886
0.804687500 7.25668
0.812500000 7.35998
0.820312500 7.45844
0.828125000 7.55175
0.835937500 7.63965
0.843750000 7.72188
0.851562500 7.7982
0.859375000 7.86842
0.867187500 7.93236
0.875000000 7.98986
0.882812500 8.04081
0.890625000 8.08509
0.898437500 8.12265
0.906250000 8.15343
0.914062500 8.17742
0.921875000 8.19461
0.929687500 8.20506
0.937500000 8.2088
0.945312500 8.20592
0.953125000 8.19652
0.960937500 8.18073
0.968750000 8.15868
0.976562500 8.13053
0.984375000 8.09647
0.992187500 8.05667


==> SD1f_test_IM.txt <==
0.000000000 6.21661
0.007812500 6.18677
0.015625000 6.1528
0.023437500 6.11486
0.031250000 6.0731
0.039062500 6.02769
0.046875000 5.97878
0.054687500 5.92657
0.062500000 5.87121
0.070312500 5.81289
0.078125000 5.75179
0.085937500 5.68809
0.093750000 5.62198
0.101562500 5.55363
0.109375000 5.48322
0.117187500 5.41095
0.125000000 5.33699
0.132812500 5.26158
0.140625000 5.18492
0.148437500 5.10721
0.156250000 5.02865
0.164062500 4.94945
0.171875000 4.86981
0.179687500 4.7899
0.187500000 4.70992
0.195312500 4.63006
0.203125000 4.55048
0.210937500 4.47136
0.218750000 4.39286
0.226562500 4.31515
0.234375000 4.23837
0.242187500 4.16267
0.250000000 4.0882
0.257812500 4.01508
0.265625000 3.94345
0.273437500 3.87343
0.281250000 3.80514
0.289062500 3.73869
0.296875000 3.67418
0.304687500 3.61172
0.312500000 3.55141
0.320312500 3.49333
0.328125000 3.43758
0.335937500 3.38423
0.343750000 3.33338
0.351562500 3.2851
0.359375000 3.23946
0.367187500 3.19653
0.375000000 3.15637
0.382812500 3.11907
0.390625000 3.08468
0.398437500 3.05325
0.406250000 3.02485
0.414062500 2.99953
0.421875000 2.97735
0.429687500 2.95835
0.437500000 2.9426
0.445312500 2.93012
0.453125000 2.92096
0.460937500 2.91517
0.468750000 2.9128
0.476562500 2.91386
0.484375000 2.91839
0.492187500 2.92641
0.500000000 2.93795
0.507812500 2.95304
0.515625000 2.97169
0.523437500 2.99388
0.531250000 3.01963
0.539062500 3.04892
0.546875000 3.08174
0.554687500 3.11808
0.562500000 3.15791
0.570312500 3.20118
0.578125000 3.24783
0.585937500 3.29782
0.593750000 3.35106
0.601562500 3.40748
0.609375000 3.46699
0.617187500 3.52949
0.625000000 3.59485
0.632812500 3.66297
0.640625000 3.73371
0.648437500 3.80692
0.656250000 3.88242
0.664062500 3.96009
0.671875000 4.03971
0.679687500 4.12111
0.687500000 4.2041
0.695312500 4.28846
0.703125000 4.37399
0.710937500 4.46045
0.718750000 4.54763
0.726562500 4.63529
0.734375000 4.72319
0.742187500 4.81108
0.750000000 4.89871
0.757812500 4.98582
0.765625000 5.07217
0.773437500 5.15749
0.781250000 5.24152
0.789062500 5.32401
0.796875000 5.4047
0.804687500 5.48335
0.812500000 5.55969
0.820312500 5.63347
0.828125000 5.70445
0.835937500 5.7724
0.843750000 5.83709
0.851562500 5.8983
0.859375000 5.95582
0.867187500 6.00945
0.875000000 6.05901
0.882812500 6.10433
0.890625000 6.14525
0.898437500 6.18164
0.906250000 6.21338
0.914062500 6.24036
0.921875000 6.26251
0.929687500 6.27976
0.937500000 6.29208
0.945312500 6.29943
0.953125000 6.30184
0.960937500 6.29935
0.968750000 6.29205
0.976562500 6.28002
0.984375000 6.26336
0.992187500 6.24218


==> deflection_angle_lensing_factor_test_CU.txt <==
0.0134085 0.0108555 0.655454
0.0200919 0.0162663 0.655454
0.0267614 0.0216659 0.655454
0.0334172 0.0270541 0.655454
0.0400591 0.0324312 0.655454
0.0466873 0.0377969 0.655454
0.0533018 0.0431514 0.655454
0.0599026 0.0484947 0.655454
0.0664897 0.0538268 0.655454
0.0730633 0.0591476 0.655454
0.0796232 0.0644572 0.655454
0.0861697 0.0697556 0.655454
0.0927025 0.0750428 0.655454
0.0992219 0.0803189 0.655454
0.105728 0.0855837 0.655454
0.11222 0.0908374 0.655454
0.1187 0.0960799 0.655454
0.125165 0.101311 0.655454
0.131618 0.106531 0.655454
0.138057 0.11174 0.655454
0.144483 0.116938 0.655454
0.150895 0.122125 0.655454
0.157295 0.127301 0.655454
0.163681 0.132465 0.655455
0.170054 0.137619 0.655455
0.176414 0.142761 0.655455
0.182761 0.147892 0.655455
0.189095 0.153013 0.655455
0.195416 0.158122 0.655455
0.201723 0.16322 0.655455
0.208018 0.168307 0.655455
0.2143 0.173383 0.655455
0.220569 0.178448 0.655455
0.226825 0.183502 0.655456
0.233068 0.188545 0.655456
0.239298 0.193576 0.655456
0.245516 0.198597 0.655456
0.25172 0.203607 0.655456
0.257912 0.208606 0.655457
0.264091 0.213594 0.655457
0.270258 0.218571 0.655457
0.276411 0.223537 0.655457
0.282553 0.228492 0.655458
0.288681 0.233436 0.655458
0.294797 0.238369 0.655458
0.3009 0.243291 0.655459
0.306991 0.248202 0.655459
0.313069 0.253102 0.655459
0.319134 0.257992 0.65546
0.325187 0.26287 0.65546
0.331228 0.267738 0.655461
0.337256 0.272595 0.655461
0.343272 0.27744 0.655462
0.349275 0.282275 0.655462
0.355266 0.2871 0.655463
0.361245 0.291913 0.655463
0.367211 0.296715 0.655464
0.373165 0.301507 0.655465
0.379107 0.306288 0.655465
0.385037 0.311057 0.655466
0.390954 0.315817 0.655467
0.396859 0.320565 0.655468
0.402752 0.325302 0.655469
0.408632 0.330029 0.655469
0.414501 0.334745 0.65547
0.420357 0.33945 0.655471
0.426201 0.344145 0.655472
0.432033 0.348828 0.655473
0.437853 0.353501 0.655474
0.443661 0.358163 0.655475
0.449457 0.362815 0.655477
0.455241 0.367456 0.655478
0.461013 0.372086 0.655479
0.466773 0.376705 0.65548
0.472522 0.381313 0.655482
0.478258 0.385911 0.655483
0.483982 0.390499 0.655485
0.489694 0.395075 0.655486
0.495395 0.399641 0.655488
0.501084 0.404196 0.655489
0.50676 0.408741 0.655491
0.512425 0.413275 0.655493
0.518079 0.417798 0.655495
0.52372 0.422311 0.655496
0.52935 0.426813 0.655498
0.534968 0.431305 0.6555
0.540574 0.435785 0.655502
0.546169 0.440256 0.655505
0.551752 0.444715 0.655507
0.557323 0.449165 0.655509
0.562882 0.453603 0.655511
0.56843 0.458031 0.655514
0.573967 0.462449 0.655516
0.579492 0.466856 0.655519
0.585005 0.471252 0.655521
0.590507 0.475638 0.655524
0.595997 0.480013 0.655527
0.601475 0.484378 0.65553
0.606942 0.488733 0.655532
0.612398 0.493076 0.655535
0.617842 0.49741 0.655539
0.623275 0.501733 0.655542
0.628696 0.506045 0.655545
0.634106 0.510347 0.655548
0.639505 0.514639 0.655552
0.644892 0.51892 0.655555
0.650268 0.523191 0.655559
0.655632 0.527451 0.655563
0.660985 0.531701 0.655566
0.666327 0.53594 0.65557
0.671657 0.540169 0.655574
0.676976 0.544388 0.655578
0.682284 0.548596 0.655583
0.687581 0.552794 0.655587
0.692866 0.556982 0.655591
0.69814 0.561159 0.655596
0.703403 0.565326 0.6556
0.708655 0.569483 0.655605
0.713896 0.573629 0.65561
0.719125 0.577765 0.655615
0.724343 0.58189 0.65562
0.72955 0.586006 0.655625
0.734746 0.590111 0.655631
0.739931 0.594205 0.655636
0.745105 0.59829 0.655641
0.750268 0.602364 0.655647
0.755419 0.606428 0.655653
0.76056 0.610482 0.655659
0.76569 0.614525 0.655665
0.770808 0.618558 0.655671
0.775916 0.622581 0.655677
0.781012 0.626594 0.655684
0.786098 0.630596 0.65569
0.791172 0.634589 0.655697
0.796236 0.638571 0.655704
0.801289 0.642543 0.655711
0.806331 0.646505 0.655718
0.811362 0.650456 0.655725
0.816382 0.654398 0.655733
0.821391 0.658329 0.65574
0.826389 0.66225 0.655748
0.831376 0.666162 0.655756
0.836353 0.670062 0.655764
0.841319 0.673953 0.655772
0.846273 0.677834 0.65578
0.851218 0.681705 0.655789
0.856151 0.685565 0.655797
0.861073 0.689416 0.655806
0.865985 0.693256 0.655815
0.870886 0.697087 0.655824
0.875776 0.700907 0.655834
0.880656 0.704717 0.655843
0.885524 0.708517 0.655853
0.890382 0.712308 0.655863
0.89523 0.716088 0.655873
0.900067 0.719858 0.655883
0.904892 0.723618 0.655893
0.909708 0.727369 0.655904
0.914512 0.731109 0.655914
0.919307 0.734839 0.655925
0.92409 0.738559 0.655936
0.928863 0.74227 0.655947
0.933625 0.74597 0.655959
0.938376 0.749661 0.655971
0.943117 0.753341 0.655982
0.947848 0.757012 0.655995
0.952568 0.760673 0.656007
0.957277 0.764324 0.656019
0.961976 0.767965 0.656032
0.966664 0.771596 0.656045
0.971342 0.775217 0.656058
0.976009 0.778828 0.656071
0.980666 0.78243 0.656085
0.985312 0.786021 0.656098
0.989947 0.789603 0.656112
0.994573 0.793175 0.656126
0.999188 0.796737 0.656141
1.00379 0.80029 0.656155
1.00839 0.803832 0.65617
1.01297 0.807365 0.656185
1.01754 0.810888 0.6562
1.0221 0.814401 0.656216
1.02666 0.817905 0.656232
1.0312 0.821398 0.656247
1.03573 0.824882 0.656264
1.04025 0.828356 0.65628
1.04476 0.831821 0.656297
1.04926 0.835276 0.656314
1.05375 0.838721 0.656331
1.05823 0.842156 0.656348
1.0627 0.845582 0.656366
1.06716 0.848998 0.656384
1.07161 0.852404 0.656402
1.07605 0.855801 0.65642
1.08048 0.859188 0.656439
1.08489 0.862565 0.656458
1.0893 0.865933 0.656477
1.0937 0.869291 0.656497
1.09809 0.872639 0.656517
1.10246 0.875978 0.656537
1.10683 0.879307 0.656557
1.11119 0.882627 0.656577
1.11553 0.885937 0.656598
1.11987 0.889238 0.656619
1.12419 0.892529 0.656641
1.12851 0.89581 0.656663
1.13281 0.899082 0.656685
1.13711 0.902344 0.656707
1.14139 0.905597 0.656729
1.14567 0.90884 0.656752
1.14993 0.912074 0.656775
1.15419 0.915298 0.656799
1.15843 0.918513 0.656823
1.16267 0.921718 0.656847
1.16689 0.924914 0.656871
1.1711 0.928101 0.656896
1.17531 0.931278 0.656921
1.1795 0.934445 0.656946
1.18369 0.937603 0.656972
1.18786 0.940752 0.656997
1.19202 0.943891 0.657024
1.19618 0.947021 0.65705
1.20032 0.950141 0.657077
1.20445 0.953252 0.657104
1.20858 0.956354 0.657132
1.21269 0.959446 0.65716
1.21679 0.962529 0.657188
1.22088 0.965603 0.657216
1.22497 0.968667 0.657245
1.22904 0.971722 0.657274
1.2331 0.974768 0.657304
1.23716 0.977804 0.657334
1.2412 0.980831 0.657364
1.24523 0.983849 0.657395
1.24925 0.986857 0.657426
1.25327 0.989856 0.657457
1.25727 0.992846 0.657489
1.26126 0.995827 0.657521
1.26525 0.998798 0.657553
1.26922 1.00176 0.657586
1.27318 1.00471 0.657619
1.27714 1.00766 0.657652
1.28108 1.01059 0.657686
1.28501 1.01352 0.65772
1.28893 1.01643 0.657755
1.29285 1.01934 0.65779
1.29675 1.02224 0.657825
1.30064 1.02513 0.657861
1.30453 1.02801 0.657897
1.3084 1.03088 0.657933
1.31227 1.03374 0.65797
1.31612 1.03659 0.658007
1.31996 1.03943 0.658045
1.3238 1.04227 0.658083
1.32762 1.04509 0.658121
1.33143 1.04791 0.65816
1.33524 1.05071 0.658199
1.33903 1.05351 0.658239
1.34282 1.0563 0.658279
1.34659 1.05908 0.658319
1.35036 1.06185 0.65836
1.35411 1.06461 0.658401
1.35786 1.06736 0.658442
1.36159 1.07011 0.658485
1.36532 1.07284 0.658527
1.36903 1.07557 0.65857
1.37274 1.07828 0.658613
1.37644 1.08099 0.658657
1.38012 1.08369 0.658701
1.3838 1.08638 0.658745
1.38746 1.08906 0.65879
1.39112 1.09173 0.658836
1.39477 1.0944 0.658881
1.3984 1.09705 0.658928
1.40203 1.0997 0.658974
1.40565 1.10233 0.659022
1.40926 1.10496 0.659069
1.41285 1.10758 0.659117
1.41644 1.11019 0.659165
1.42002 1.11279 0.659214
1.42359 1.11538 0.659264
1.42715 1.11796 0.659313
1.4307 1.12054 0.659364
1.43423 1.1231 0.659414
1.43776 1.12566 0.659465
1.44128 1.12821 0.659517
1.44479 1.13075 0.659569
1.44829 1.13328 0.659621
1.45178 1.1358 0.659674
1.45526 1.13831 0.659728
1.45873 1.14082 0.659781
1.4622 1.14331 0.659836
1.46565 1.1458 0.65989
1.46909 1.14828 0.659946
1.47252 1.15075 0.660001
1.47594 1.15321 0.660057
1.47935 1.15566 0.660114
1.48276 1.1581 0.660171
1.48615 1.16054 0.660229
1.48953 1.16296 0.660287
1.49291 1.16538 0.660345
1.49627 1.16779 0.660404
1.49962 1.17019 0.660463
1.50297 1.17258 0.660523
1.5063 1.17496 0.660584
1.50963 1.17734 0.660645
1.51294 1.17971 0.660706
1.51625 1.18206 0.660768
1.51954 1.18441 0.66083
1.52283 1.18675 0.660893
1.5261 1.18908 0.660956
1.52937 1.19141 0.66102
1.53263 1.19372 0.661084
1.53587 1.19603 0.661149
1.53911 1.19833 0.661214
1.54234 1.20062 0.66128
1.54556 1.2029 0.661346
1.54876 1.20517 0.661413
1.55196 1.20743 0.66148
1.55515 1.20969 0.661547
1.55833 1.21193 0.661616
1.5615 1.21417 0.661684
1.56466 1.2164 0.661753
1.56781 1.21863 0.661823
1.57095 1.22084 0.661893
1.57408 1.22304 0.661964
1.5772 1.22524 0.662035
1.58031 1.22743 0.662106
1.58342 1.22961 0.662178
1.58651 1.23178 0.662251
1.58959 1.23394 0.662324
1.59266 1.2361 0.662398
1.59573 1.23825 0.662472
1.59878 1.24039 0.662546
1.60182 1.24252 0.662621
1.60486 1.24464 0.662697
1.60788 1.24675 0.662773
1.6109 1.24886 0.662849
1.6139 1.25095 0.662926
1.6169 1.25304 0.663004
1.61988 1.25512 0.663082
1.62286 1.2572 0.66316
1.62582 1.25926 0.663239
1.62878 1.26132 0.663319
1.63173 1.26337 0.663399
1.63467 1.26541 0.663479
1.63759 1.26744 0.66356
1.64051 1.26946 0.663642
1.64342 1.27148 0.663724
1.64632 1.27348 0.663806
1.64921 1.27548 0.663889
1.65209 1.27748 0.663972
1.65496 1.27946 0.664056
1.65782 1.28143 0.664141
1.66067 1.2834 0.664226
1.66351 1.28536 0.664311
1.66634 1.28731 0.664397
1.66916 1.28925 0.664483
1.67197 1.29119 0.66457
1.67478 1.29312 0.664657
1.67757 1.29504 0.664745
1.68035 1.29695 0.664833
1.68312 1.29885 0.664922
1.68589 1.30074 0.665011
1.68864 1.30263 0.665101
1.69139 1.30451 0.665191
1.69412 1.30638 0.665282
1.69685 1.30825 0.665373
1.69956 1.3101 0.665464
1.70227 1.31195 0.665556
1.70496 1.31379 0.665649
1.70765 1.31562 0.665742
1.71033 1.31744 0.665835
1.713 1.31926 0.665929
1.71565 1.32107 0.666023
1.7183 1.32287 0.666118
1.72094 1.32466 0.666213
1.72357 1.32645 0.666309
1.72619 1.32822 0.666405
1.7288 1.32999 0.666502
1.7314 1.33175 0.666599
1.73399 1.33351 0.666696
1.73657 1.33525 0.666794
1.73914 1.33699 0.666892
1.7417 1.33872 0.666991
1.74425 1.34045 0.66709
1.7468 1.34216 0.66719
1.74933 1.34387 0.66729
1.75185 1.34557 0.667391
1.75437 1.34726 0.667492
1.75687 1.34895 0.667593
1.75936 1.35062 0.667695
1.76185 1.35229 0.667797
1.76432 1.35395 0.6679
1.76679 1.35561 0.668003
1.76924 1.35725 0.668106
1.77169 1.35889 0.66821
1.77413 1.36052 0.668314
1.77655 1.36215 0.668419
1.77897 1.36376 0.668523
1.78138 1.36537 0.668629
1.78378 1.36697 0.668735
1.78616 1.36857 0.668841
1.78854 1.37015 0.668947
1.79091 1.37173 0.669054
1.79327 1.3733 0.669161
1.79562 1.37487 0.669269
1.79796 1.37642 0.669377
1.80029 1.37797 0.669485
1.80261 1.37951 0.669594
1.80493 1.38105 0.669703
1.80723 1.38257 0.669813
1.80952 1.38409 0.669922
1.8118 1.3856 0.670032
1.81408 1.38711 0.670143
1.81634 1.38861 0.670254
1.8186 1.3901 0.670365
1.82084 1.39158 0.670476
1.82307 1.39305 0.670588
1.8253 1.39452 0.6707
1.82752 1.39598 0.670812
1.82972 1.39743 0.670925
1.83192 1.39888 0.671038
1.83411 1.40032 0.671151
1.83628 1.40175 0.671265
1.83845 1.40317 0.671378
1.84061 1.40459 0.671493
1.84276 1.406 0.671607
1.8449 1.4074 0.671722
1.84703 1.4088 0.671837
1.84915 1.41019 0.671952
1.85126 1.41157 0.672067
1.85336 1.41294 0.672183
1.85545 1.41431 0.672299
1.85753 1.41567 0.672415
1.85961 1.41702 0.672531
1.86167 1.41837 0.672648
1.86372 1.4197 0.672765
1.86577 1.42104 0.672882
1.8678 1.42236 0.672999
1.86983 1.42368 0.673117
1.87184 1.42499 0.673234
1.87385 1.42629 0.673352
1.87584 1.42759 0.67347
1.87783 1.42887 0.673589
1.87981 1.43016 0.673707
1.88177 1.43143 0.673826
1.88373 1.4327 0.673945
1.88568 1.43396 0.674064
1.88762 1.43521 0.674183
1.88955 1.43646 0.674302
1.89147 1.4377 0.674421
1.89338 1.43894 0.674541
1.89528 1.44016 0.674661
1.89717 1.44138 0.67478
1.89906 1.4426 0.6749
1.90093 1.4438 0.67502
1.90279 1.445 0.675141
1.90465 1.44619 0.675261
1.90649 1.44738 0.675381
1.90833 1.44856 0.675502
1.91015 1.44973 0.675622
1.91197 1.45089 0.675743
1.91377 1.45205 0.675863
1.91557 1.4532 0.675984
1.91736 1.45435 0.676105
1.91914 1.45549 0.676226
1.92091 1.45662 0.676347
1.92267 1.45774 0.676468
1.92442 1.45886 0.676589
1.92616 1.45997 0.67671
1.92789 1.46108 0.676831
1.92961 1.46218 0.676952
1.93132 1.46327 0.677073
1.93303 1.46435 0.677194
1.93472 1.46543 0.677315
1.93641 1.4665 0.677436
1.93808 1.46757 0.677556
1.93975 1.46863 0.677677
1.9414 1.46968 0.677798
1.94305 1.47073 0.677919
1.94469 1.47177 0.67804
1.94632 1.4728 0.678161
1.94794 1.47382 0.678281
1.94954 1.47484 0.678402
1.95115 1.47586 0.678522
1.95274 1.47686 0.678643
1.95432 1.47786 0.678763
1.95589 1.47886 0.678883
1.95745 1.47985 0.679004
1.95901 1.48083 0.679124
1.96055 1.4818 0.679243
1.96209 1.48277 0.679363
1.96362 1.48373 0.679483
1.96513 1.48469 0.679602
1.96664 1.48564 0.679722
1.96814 1.48658 0.679841
1.96963 1.48752 0.67996
1.97111 1.48845 0.680079
1.97258 1.48937 0.680197
1.97404 1.49029 0.680316
1.97549 1.4912 0.680434
1.97694 1.49211 0.680552
1.97837 1.49301 0.68067
1.9798 1.4939 0.680788
1.98121 1.49479 0.680905
1.98262 1.49567 0.681023
1.98402 1.49654 0.68114
1.98541 1.49741 0.681256
1.98679 1.49827 0.681373
1.98816 1.49913 0.681489
1.98952 1.49998 0.681605
1.99087 1.50082 0.681721
1.99221 1.50166 0.681836
1.99355 1.50249 0.681952
1.99487 1.50332 0.682066
1.99619 1.50414 0.682181
1.9975 1.50495 0.682295
1.9988 1.50576 0.682409
2.00008 1.50656 0.682523
2.00136 1.50736 0.682636
2.00264 1.50815 0.682749
2.0039 1.50893 0.682862
2.00515 1.50971 0.682974
2.0064 1.51048 0.683086
2.00763 1.51125 0.683198
2.00886 1.51201 0.683309
2.01008 1.51276 0.68342
2.01128 1.51351 0.683531
2.01248 1.51426 0.683641
2.01368 1.51499 0.68375
2.01486 1.51572 0.68386
2.01603 1.51645 0.683969
2.0172 1.51717 0.684077
2.01835 1.51788 0.684185
2.0195 1.51859 0.684293
2.02064 1.51929 0.6844
2.02177 1.51999 0.684507
2.02289 1.52068 0.684614
2.024 1.52137 0.684719
2.0251 1.52205 0.684825
2.0262 1.52272 0.68493
2.02728 1.52339 0.685034
2.02836 1.52405 0.685139
2.02943 1.52471 0.685242
2.03049 1.52536 0.685345
2.03154 1.52601 0.685448
2.03258 1.52665 0.68555
2.03362 1.52729 0.685652
2.03464 1.52792 0.685753
2.03566 1.52854 0.685853
2.03667 1.52916 0.685954
2.03767 1.52977 0.686053
2.03866 1.53038 0.686152
2.03964 1.53098 0.686251
2.04062 1.53158 0.686349
2.04158 1.53217 0.686446
2.04254 1.53276 0.686543
2.04349 1.53334 0.686639
2.04443 1.53391 0.686735
2.04536 1.53448 0.68683
2.04629 1.53505 0.686925
2.0472 1.53561 0.687019
2.04811 1.53616 0.687113
2.04901 1.53671 0.687205
2.0499 1.53725 0.687298
2.05078 1.53779 0.687389
2.05166 1.53832 0.687481
2.05252 1.53885 0.687571
2.05338 1.53938 0.687661
2.05423 1.53989 0.68775
2.05507 1.54041 0.687839
2.0559 1.54091 0.687927
2.05673 1.54142 0.688014
2.05755 1.54191 0.688101
2.05835 1.5424 0.688187
2.05916 1.54289 0.688273
2.05995 1.54337 0.688358
2.06073 1.54385 0.688442
2.06151 1.54432 0.688526
2.06228 1.54479 0.688609
2.06304 1.54525 0.688691
2.06379 1.54571 0.688773
2.06454 1.54616 0.688854
2.06527 1.54661 0.688934
2.066 1.54705 0.689013
2.06672 1.54749 0.689092
2.06744 1.54792 0.689171
2.06814 1.54835 0.689248
2.06884 1.54877 0.689325
2.06953 1.54919 0.689402
2.07021 1.5496 0.689477
2.07089 1.55001 0.689552
2.07156 1.55041 0.689626
2.07221 1.55081 0.6897
2.07287 1.55121 0.689772
2.07351 1.5516 0.689845
2.07415 1.55198 0.689916
2.07478 1.55236 0.689987
2.0754 1.55274 0.690057
2.07601 1.55311 0.690126
2.07662 1.55347 0.690195
2.07722 1.55383 0.690262
2.07781 1.55419 0.69033
2.07839 1.55454 0.690396
2.07897 1.55489 0.690462
2.07954 1.55524 0.690527
2.0801 1.55557 0.690591
2.08066 1.55591 0.690655
2.0812 1.55624 0.690718
2.08174 1.55656 0.69078
2.08228 1.55689 0.690841
2.0828 1.5572 0.690902
2.08332 1.55752 0.690962
2.08383 1.55782 0.691021
2.08434 1.55813 0.69108
2.08484 1.55843 0.691137
2.08533 1.55872 0.691195
2.08581 1.55901 0.691251
2.08629 1.5593 0.691307
2.08676 1.55958 0.691361
2.08722 1.55986 0.691416
2.08767 1.56013 0.691469
2.08812 1.5604 0.691522
2.08857 1.56067 0.691574
2.089 1.56093 0.691625
2.08943 1.56119 0.691676
2.08985 1.56144 0.691726
2.09027 1.56169 0.691775
2.09068 1.56194 0.691823
2.09108 1.56218 0.691871
2.09147 1.56242 0.691918
2.09186 1.56265 0.691964
2.09224 1.56288 0.692009
2.09262 1.5631 0.692054
2.09299 1.56333 0.692098
2.09335 1.56354 0.692142
2.09371 1.56376 0.692184
2.09406 1.56397 0.692226
2.0944 1.56417 0.692268
2.09474 1.56438 0.692308
2.09507 1.56458 0.692348
2.0954 1.56477 0.692387
2.09572 1.56496 0.692426
2.09603 1.56515 0.692463
2.09634 1.56533 0.6925
2.09664 1.56551 0.692537
2.09693 1.56569 0.692572
2.09722 1.56586 0.692607
2.09751 1.56603 0.692642
2.09778 1.5662 0.692675
2.09805 1.56636 0.692708
2.09832 1.56652 0.692741
2.09858 1.56668 0.692772
2.09883 1.56683 0.692803
2.09908 1.56698 0.692833
2.09932 1.56712 0.692863
2.09956 1.56726 0.692892
2.09979 1.5674 0.69292
2.10002 1.56754 0.692948
2.10024 1.56767 0.692975
2.10045 1.5678 0.693001
2.10066 1.56792 0.693027
2.10087 1.56805 0.693052
2.10107 1.56816 0.693076
2.10126 1.56828 0.6931
2.10145 1.56839 0.693123
2.10163 1.5685 0.693146
2.10181 1.56861 0.693167
2.10199 1.56871 0.693189
2.10215 1.56881 0.693209
2.10232 1.56891 0.69323
2.10248 1.56901 0.693249
2.10263 1.5691 0.693268
2.10278 1.56919 0.693286
2.10292 1.56927 0.693304
2.10306 1.56936 0.693321
2.1032 1.56944 0.693338
2.10333 1.56951 0.693354
2.10345 1.56959 0.69337
2.10357 1.56966 0.693384
2.10369 1.56973 0.693399
2.1038 1.5698 0.693413
2.10391 1.56986 0.693426
2.10401 1.56992 0.693439
2.10411 1.56998 0.693451
2.10421 1.57004 0.693463
2.1043 1.57009 0.693474
2.10439 1.57015 0.693485
2.10447 1.5702 0.693495
2.10455 1.57024 0.693505
2.10462 1.57029 0.693515
2.10469 1.57033 0.693523
2.10476 1.57037 0.693532
2.10483 1.57041 0.69354
2.10489 1.57045 0.693547
2.10494 1.57048 0.693554
2.105 1.57051 0.693561
2.10505 1.57054 0.693567
2.10509 1.57057 0.693573
2.10514 1.5706 0.693578
2.10518 1.57062 0.693583
2.10522 1.57064 0.693588
2.10525 1.57066 0.693592
2.10528 1.57068 0.693596
2.10531 1.5707 0.6936
2.10534 1.57071 0.693603
2.10536 1.57073 0.693606
2.10538 1.57074 0.693609
2.1054 1.57075 0.693611
2.10541 1.57076 0.693613
2.10543 1.57077 0.693615
2.10544 1.57078 0.693616
2.10545 1.57078 0.693617
2.10546 1.57079 0.693618
2.10546 1.57079 0.693619
2.10547 1.57079 0.69362
2.10547 1.57079 0.69362
2.10547 1.5708 0.69362
2.10547 1.5708 0.69362


==> travel_time_delay_test_CU.txt <==
0 0 0
0.00671121 0.0054334 9.0143e-10
0.0134085 0.0108555 3.59821e-09
0.0200919 0.0162663 8.07907e-09
0.0267614 0.0216659 1.43328e-08
0.0334172 0.0270541 2.23481e-08
0.0400591 0.0324312 3.21137e-08
0.0466873 0.0377969 4.36184e-08
0.0533018 0.0431514 5.6851e-08
0.0599026 0.0484947 7.18002e-08
0.0664897 0.0538268 8.84548e-08
0.0730633 0.0591476 1.06804e-07
0.0796232 0.0644572 1.26835e-07
0.0861697 0.0697556 1.48539e-07
0.0927025 0.0750428 1.71903e-07
0.0992219 0.0803189 1.96916e-07
0.105728 0.0855837 2.23568e-07
0.11222 0.0908374 2.51847e-07
0.1187 0.0960799 2.81741e-07
0.125165 0.101311 3.13241e-07
0.131618 0.106531 3.46334e-07
0.138057 0.11174 3.81009e-07
0.144483 0.116938 4.17256e-07
0.150895 0.122125 4.55063e-07
0.157295 0.127301 4.9442e-07
0.163681 0.132465 5.35314e-07
0.170054 0.137619 5.77736e-07
0.176414 0.142761 6.21674e-07
0.182761 0.147892 6.67116e-07
0.189095 0.153013 7.14053e-07
0.195416 0.158122 7.62473e-07
0.201723 0.16322 8.12365e-07
0.208018 0.168307 8.63718e-07
0.2143 0.173383 9.16521e-07
0.220569 0.178448 9.70764e-07
0.226825 0.183502 1.02644e-06
0.233068 0.188545 1.08352e-06
0.239298 0.193576 1.14202e-06
0.245516 0.198597 1.20191e-06
0.25172 0.203607 1.26319e-06
0.257912 0.208606 1.32584e-06
0.264091 0.213594 1.38985e-06
0.270258 0.218571 1.45522e-06
0.276411 0.223537 1.52193e-06
0.282553 0.228492 1.58997e-06
0.288681 0.233436 1.65933e-06
0.294797 0.238369 1.73e-06
0.3009 0.243291 1.80197e-06
0.306991 0.248202 1.87523e-06
0.313069 0.253102 1.94976e-06
0.319134 0.257992 2.02557e-06
0.325187 0.26287 2.10263e-06
0.331228 0.267738 2.18094e-06
0.337256 0.272595 2.26048e-06
0.343272 0.27744 2.34125e-06
0.349275 0.282275 2.42324e-06
0.355266 0.2871 2.50643e-06
0.361245 0.291913 2.59082e-06
0.367211 0.296715 2.67638e-06
0.373165 0.301507 2.76313e-06
0.379107 0.306288 2.85103e-06
0.385037 0.311057 2.94009e-06
0.390954 0.315817 3.0303e-06
0.396859 0.320565 3.12163e-06
0.402752 0.325302 3.21409e-06
0.408632 0.330029 3.30766e-06
0.414501 0.334745 3.40234e-06
0.420357 0.33945 3.49811e-06
0.426201 0.344145 3.59495e-06
0.432033 0.348828 3.69288e-06
0.437853 0.353501 3.79186e-06
0.443661 0.358163 3.8919e-06
0.449457 0.362815 3.99298e-06
0.455241 0.367456 4.09509e-06
0.461013 0.372086 4.19822e-06
0.466773 0.376705 4.30237e-06
0.472522 0.381313 4.40752e-06
0.478258 0.385911 4.51367e-06
0.483982 0.390499 4.6208e-06
0.489694 0.395075 4.7289e-06
0.495395 0.399641 4.83797e-06
0.501084 0.404196 4.94799e-06
0.50676 0.408741 5.05896e-06
0.512425 0.413275 5.17086e-06
0.518079 0.417798 5.28369e-06
0.52372 0.422311 5.39744e-06
0.52935 0.426813 5.51209e-06
0.534968 0.431305 5.62765e-06
0.540574 0.435785 5.74409e-06
0.546169 0.440256 5.86141e-06
0.551752 0.444715 5.9796e-06
0.557323 0.449165 6.09865e-06
0.562882 0.453603 6.21855e-06
0.56843 0.458031 6.3393e-06
0.573967 0.462449 6.46088e-06
0.579492 0.466856 6.58328e-06
0.585005 0.471252 6.7065e-06
0.590507 0.475638 6.83052e-06
0.595997 0.480013 6.95534e-06
0.601475 0.484378 7.08095e-06
0.606942 0.488733 7.20734e-06
0.612398 0.493076 7.3345e-06
0.617842 0.49741 7.46242e-06
0.623275 0.501733 7.59109e-06
0.628696 0.506045 7.72051e-06
0.634106 0.510347 7.85066e-06
0.639505 0.514639 7.98154e-06
0.644892 0.51892 8.11314e-06
0.650268 0.523191 8.24544e-06
0.655632 0.527451 8.37845e-06
0.660985 0.531701 8.51215e-06
0.666327 0.53594 8.64653e-06
0.671657 0.540169 8.78159e-06
0.676976 0.544388 8.91731e-06
0.682284 0.548596 9.05369e-06
0.687581 0.552794 9.19072e-06
0.692866 0.556982 9.3284e-06
0.69814 0.561159 9.4667e-06
0.703403 0.565326 9.60564e-06
0.708655 0.569483 9.74518e-06
0.713896 0.573629 9.88534e-06
0.719125 0.577765 1.00261e-05
0.724343 0.58189 1.01675e-05
0.72955 0.586006 1.03094e-05
0.734746 0.590111 1.04519e-05
0.739931 0.594205 1.0595e-05
0.745105 0.59829 1.07386e-05
0.750268 0.602364 1.08828e-05
0.755419 0.606428 1.10276e-05
0.76056 0.610482 1.11728e-05
0.76569 0.614525 1.13186e-05
0.770808 0.618558 1.1465e-05
0.775916 0.622581 1.16118e-05
0.781012 0.626594 1.17592e-05
0.786098 0.630596 1.1907e-05
0.791172 0.634589 1.20553e-05
0.796236 0.638571 1.22042e-05
0.801289 0.642543 1.23535e-05
0.806331 0.646505 1.25032e-05
0.811362 0.650456 1.26535e-05
0.816382 0.654398 1.28041e-05
0.821391 0.658329 1.29553e-05
0.826389 0.66225 1.31068e-05
0.831376 0.666162 1.32589e-05
0.836353 0.670062 1.34113e-05
0.841319 0.673953 1.35641e-05
0.846273 0.677834 1.37174e-05
0.851218 0.681705 1.3871e-05
0.856151 0.685565 1.40251e-05
0.861073 0.689416 1.41795e-05
0.865985 0.693256 1.43344e-05
0.870886 0.697087 1.44896e-05
0.875776 0.700907 1.46451e-05
0.880656 0.704717 1.48011e-05
0.885524 0.708517 1.49574e-05
0.890382 0.712308 1.5114e-05
0.89523 0.716088 1.5271e-05
0.900067 0.719858 1.54283e-05
0.904892 0.723618 1.55859e-05
0.909708 0.727369 1.57439e-05
0.914512 0.731109 1.59022e-05
0.919307 0.734839 1.60608e-05
0.92409 0.738559 1.62197e-05
0.928863 0.74227 1.63788e-05
0.933625 0.74597 1.65383e-05
0.938376 0.749661 1.66981e-05
0.943117 0.753341 1.68581e-05
0.947848 0.757012 1.70184e-05
0.952568 0.760673 1.7179e-05
0.957277 0.764324 1.73398e-05
0.961976 0.767965 1.75009e-05
0.966664 0.771596 1.76622e-05
0.971342 0.775217 1.78238e-05
0.976009 0.778828 1.79856e-05
0.980666 0.78243 1.81476e-05
0.985312 0.786021 1.83098e-05
0.989947 0.789603 1.84723e-05
0.994573 0.793175 1.86349e-05
0.999188 0.796737 1.87978e-05
1.00379 0.80029 1.89609e-05
1.00839 0.803832 1.91241e-05
1.01297 0.807365 1.92876e-05
1.01754 0.810888 1.94512e-05
1.0221 0.814401 1.9615e-05
1.02666 0.817905 1.9779e-05
1.0312 0.821398 1.99431e-05
1.03573 0.824882 2.01074e-05
1.04025 0.828356 2.02718e-05
1.04476 0.831821 2.04364e-05
1.04926 0.835276 2.06011e-05
1.05375 0.838721 2.0766e-05
1.05823 0.842156 2.0931e-05
1.0627 0.845582 2.10961e-05
1.06716 0.848998 2.12613e-05
1.07161 0.852404 2.14267e-05
1.07605 0.855801 2.15921e-05
1.08048 0.859188 2.17577e-05
1.08489 0.862565 2.19233e-05
1.0893 0.865933 2.20891e-05
1.0937 0.869291 2.22549e-05
1.09809 0.872639 2.24208e-05
1.10246 0.875978 2.25868e-05
1.10683 0.879307 2.27529e-05
1.11119 0.882627 2.2919e-05
1.11553 0.885937 2.30852e-05
1.11987 0.889238 2.32515e-05
1.12419 0.892529 2.34178e-05
1.12851 0.89581 2.35842e-05
1.13281 0.899082 2.37506e-05
1.13711 0.902344 2.3917e-05
1.14139 0.905597 2.40835e-05
1.14567 0.90884 2.425e-05
1.14993 0.912074 2.44165e-05
1.15419 0.915298 2.45831e-05
1.15843 0.918513 2.47496e-05
1.16267 0.921718 2.49162e-05
1.16689 0.924914 2.50828e-05
1.1711 0.928101 2.52493e-05
1.17531 0.931278 2.54159e-05
1.1795 0.934445 2.55825e-05
1.18369 0.937603 2.5749e-05
1.18786 0.940752 2.59155e-05
1.19202 0.943891 2.60821e-05
1.19618 0.947021 2.62485e-05
1.20032 0.950141 2.6415e-05
1.20445 0.953252 2.65814e-05
1.20858 0.956354 2.67478e-05
1.21269 0.959446 2.69141e-05
1.21679 0.962529 2.70804e-05
1.22088 0.965603 2.72467e-05
1.22497 0.968667 2.74129e-05
1.22904 0.971722 2.7579e-05
1.2331 0.974768 2.77451e-05
1.23716 0.977804 2.79111e-05
1.2412 0.980831 2.8077e-05
1.24523 0.983849 2.82428e-05
1.24925 0.986857 2.84086e-05
1.25327 0.989856 2.85743e-05
1.25727 0.992846 2.87399e-05
1.26126 0.995827 2.89054e-05
1.26525 0.998798 2.90708e-05
1.26922 1.00176 2.92362e-05
1.27318 1.00471 2.94014e-05
1.27714 1.00766 2.95665e-05
1.28108 1.01059 2.97315e-05
1.28501 1.01352 2.98964e-05
1.28893 1.01643 3.00611e-05
1.29285 1.01934 3.02258e-05
1.29675 1.02224 3.03903e-05
1.30064 1.02513 3.05547e-05
1.30453 1.02801 3.0719e-05
1.3084 1.03088 3.08831e-05
1.31227 1.03374 3.10471e-05
1.31612 1.03659 3.12109e-05
1.31996 1.03943 3.13746e-05
1.3238 1.04227 3.15382e-05
1.32762 1.04509 3.17016e-05
1.33143 1.04791 3.18648e-05
1.33524 1.05071 3.20279e-05
1.33903 1.05351 3.21908e-05
1.34282 1.0563 3.23536e-05
1.34659 1.05908 3.25162e-05
1.35036 1.06185 3.26786e-05
1.35411 1.06461 3.28409e-05
1.35786 1.06736 3.30029e-05
1.36159 1.07011 3.31648e-05
1.36532 1.07284 3.33265e-05
1.36903 1.07557 3.3488e-05
1.37274 1.07828 3.36493e-05
1.37644 1.08099 3.38105e-05
1.38012 1.08369 3.39714e-05
1.3838 1.08638 3.41321e-05
1.38746 1.08906 3.42927e-05
1.39112 1.09173 3.4453e-05
1.39477 1.0944 3.46131e-05
1.3984 1.09705 3.4773e-05
1.40203 1.0997 3.49327e-05
1.40565 1.10233 3.50922e-05
1.40926 1.10496 3.52514e-05
1.41285 1.10758 3.54104e-05
1.41644 1.11019 3.55692e-05
1.42002 1.11279 3.57278e-05
1.42359 1.11538 3.58862e-05
1.42715 1.11796 3.60443e-05
1.4307 1.12054 3.62021e-05
1.43423 1.1231 3.63598e-05
1.43776 1.12566 3.65172e-05
1.44128 1.12821 3.66743e-05
1.44479 1.13075 3.68312e-05
1.44829 1.13328 3.69878e-05
1.45178 1.1358 3.71442e-05
1.45526 1.13831 3.73004e-05
1.45873 1.14082 3.74563e-05
1.4622 1.14331 3.76119e-05
1.46565 1.1458 3.77673e-05
1.46909 1.14828 3.79224e-05
1.47252 1.15075 3.80772e-05
1.47594 1.15321 3.82318e-05
1.47935 1.15566 3.8386e-05
1.48276 1.1581 3.85401e-05
1.48615 1.16054 3.86938e-05
1.48953 1.16296 3.88473e-05
1.49291 1.16538 3.90004e-05
1.49627 1.16779 3.91533e-05
1.49962 1.17019 3.9306e-05
1.50297 1.17258 3.94583e-05
1.5063 1.17496 3.96103e-05
1.50963 1.17734 3.9762e-05
1.51294 1.17971 3.99135e-05
1.51625 1.18206 4.00646e-05
1.51954 1.18441 4.02155e-05
1.52283 1.18675 4.0366e-05
1.5261 1.18908 4.05163e-05
1.52937 1.19141 4.06662e-05
1.53263 1.19372 4.08159e-05
1.53587 1.19603 4.09652e-05
1.53911 1.19833 4.11142e-05
1.54234 1.20062 4.12629e-05
1.54556 1.2029 4.14113e-05
1.54876 1.20517 4.15594e-05
1.55196 1.20743 4.17071e-05
1.55515 1.20969 4.18545e-05
1.55833 1.21193 4.20017e-05
1.5615 1.21417 4.21484e-05
1.56466 1.2164 4.22949e-05
1.56781 1.21863 4.2441e-05
1.57095 1.22084 4.25868e-05
1.57408 1.22304 4.27323e-05
1.5772 1.22524 4.28774e-05
1.58031 1.22743 4.30222e-05
1.58342 1.22961 4.31667e-05
1.58651 1.23178 4.33108e-05
1.58959 1.23394 4.34545e-05
1.59266 1.2361 4.3598e-05
1.59573 1.23825 4.37411e-05
1.59878 1.24039 4.38838e-05
1.60182 1.24252 4.40262e-05
1.60486 1.24464 4.41683e-05
1.60788 1.24675 4.43099e-05
1.6109 1.24886 4.44513e-05
1.6139 1.25095 4.45923e-05
1.6169 1.25304 4.47329e-05
1.61988 1.25512 4.48732e-05
1.62286 1.2572 4.50131e-05
1.62582 1.25926 4.51526e-05
1.62878 1.26132 4.52918e-05
1.63173 1.26337 4.54307e-05
1.63467 1.26541 4.55691e-05
1.63759 1.26744 4.57072e-05
1.64051 1.26946 4.5845e-05
1.64342 1.27148 4.59823e-05
1.64632 1.27348 4.61193e-05
1.64921 1.27548 4.62559e-05
1.65209 1.27748 4.63922e-05
1.65496 1.27946 4.6528e-05
1.65782 1.28143 4.66635e-05
1.66067 1.2834 4.67986e-05
1.66351 1.28536 4.69334e-05
1.66634 1.28731 4.70677e-05
1.66916 1.28925 4.72017e-05
1.67197 1.29119 4.73353e-05
1.67478 1.29312 4.74685e-05
1.67757 1.29504 4.76013e-05
1.68035 1.29695 4.77338e-05
1.68312 1.29885 4.78658e-05
1.68589 1.30074 4.79975e-05
1.68864 1.30263 4.81287e-05
1.69139 1.30451 4.82596e-05
1.69412 1.30638 4.83901e-05
1.69685 1.30825 4.85202e-05
1.69956 1.3101 4.86499e-05
1.70227 1.31195 4.87792e-05
1.70496 1.31379 4.89081e-05
1.70765 1.31562 4.90366e-05
1.71033 1.31744 4.91647e-05
1.713 1.31926 4.92924e-05
1.71565 1.32107 4.94197e-05
1.7183 1.32287 4.95465e-05
1.72094 1.32466 4.9673e-05
1.72357 1.32645 4.97991e-05
1.72619 1.32822 4.99248e-05
1.7288 1.32999 5.00501e-05
1.7314 1.33175 5.01749e-05
1.73399 1.33351 5.02994e-05
1.73657 1.33525 5.04234e-05
1.73914 1.33699 5.05471e-05
1.7417 1.33872 5.06703e-05
1.74425 1.34045 5.07931e-05
1.7468 1.34216 5.09155e-05
1.74933 1.34387 5.10375e-05
1.75185 1.34557 5.11591e-05
1.75437 1.34726 5.12802e-05
1.75687 1.34895 5.14009e-05
1.75936 1.35062 5.15213e-05
1.76185 1.35229 5.16412e-05
1.76432 1.35395 5.17606e-05
1.76679 1.35561 5.18797e-05
1.76924 1.35725 5.19983e-05
1.77169 1.35889 5.21165e-05
1.77413 1.36052 5.22343e-05
1.77655 1.36215 5.23517e-05
1.77897 1.36376 5.24686e-05
1.78138 1.36537 5.25851e-05
1.78378 1.36697 5.27012e-05
1.78616 1.36857 5.28169e-05
1.78854 1.37015 5.29321e-05
1.79091 1.37173 5.30469e-05
1.79327 1.3733 5.31613e-05
1.79562 1.37487 5.32753e-05
1.79796 1.37642 5.33888e-05
1.80029 1.37797 5.35019e-05
1.80261 1.37951 5.36145e-05
1.80493 1.38105 5.37268e-05
1.80723 1.38257 5.38385e-05
1.80952 1.38409 5.39499e-05
1.8118 1.3856 5.40608e-05
1.81408 1.38711 5.41713e-05
1.81634 1.38861 5.42814e-05
1.8186 1.3901 5.4391e-05
1.82084 1.39158 5.45002e-05
1.82307 1.39305 5.46089e-05
1.8253 1.39452 5.47172e-05
1.82752 1.39598 5.48251e-05
1.82972 1.39743 5.49325e-05
1.83192 1.39888 5.50395e-05
1.83411 1.40032 5.51461e-05
1.83628 1.40175 5.52522e-05
1.83845 1.40317 5.53579e-05
1.84061 1.40459 5.54631e-05
1.84276 1.406 5.55679e-05
1.8449 1.4074 5.56722e-05
1.84703 1.4088 5.57761e-05
1.84915 1.41019 5.58796e-05
1.85126 1.41157 5.59826e-05
1.85336 1.41294 5.60852e-05
1.85545 1.41431 5.61873e-05
1.85753 1.41567 5.6289e-05
1.85961 1.41702 5.63903e-05
1.86167 1.41837 5.64911e-05
1.86372 1.4197 5.65914e-05
1.86577 1.42104 5.66913e-05
1.8678 1.42236 5.67908e-05
1.86983 1.42368 5.68898e-05
1.87184 1.42499 5.69884e-05
1.87385 1.42629 5.70865e-05
1.87584 1.42759 5.71842e-05
1.87783 1.42887 5.72814e-05
1.87981 1.43016 5.73782e-05
1.88177 1.43143 5.74745e-05
1.88373 1.4327 5.75704e-05
1.88568 1.43396 5.76659e-05
1.88762 1.43521 5.77609e-05
1.88955 1.43646 5.78554e-05
1.89147 1.4377 5.79495e-05
1.89338 1.43894 5.80431e-05
1.89528 1.44016 5.81363e-05
1.89717 1.44138 5.82291e-05
1.89906 1.4426 5.83214e-05
1.90093 1.4438 5.84132e-05
1.90279 1.445 5.85046e-05
1.90465 1.44619 5.85955e-05
1.90649 1.44738 5.8686e-05
1.90833 1.44856 5.87761e-05
1.91015 1.44973 5.88657e-05
1.91197 1.45089 5.89548e-05
1.91377 1.45205 5.90435e-05
1.91557 1.4532 5.91317e-05
1.91736 1.45435 5.92195e-05
1.91914 1.45549 5.93069e-05
1.92091 1.45662 5.93937e-05
1.92267 1.45774 5.94802e-05
1.92442 1.45886 5.95662e-05
1.92616 1.45997 5.96517e-05
1.92789 1.46108 5.97368e-05
1.92961 1.46218 5.98214e-05
1.93132 1.46327 5.99056e-05
1.93303 1.46435 5.99893e-05
1.93472 1.46543 6.00726e-05
1.93641 1.4665 6.01554e-05
1.93808 1.46757 6.02378e-05
1.93975 1.46863 6.03197e-05
1.9414 1.46968 6.04012e-05
1.94305 1.47073 6.04822e-05
1.94469 1.47177 6.05628e-05
1.94632 1.4728 6.06429e-05
1.94794 1.47382 6.07226e-05
1.94954 1.47484 6.08018e-05
1.95115 1.47586 6.08806e-05
1.95274 1.47686 6.09589e-05
1.95432 1.47786 6.10368e-05
1.95589 1.47886 6.11142e-05
1.95745 1.47985 6.11912e-05
1.95901 1.48083 6.12677e-05
1.96055 1.4818 6.13438e-05
1.96209 1.48277 6.14194e-05
1.96362 1.48373 6.14946e-05
1.96513 1.48469 6.15693e-05
1.96664 1.48564 6.16436e-05
1.96814 1.48658 6.17174e-05
1.96963 1.48752 6.17908e-05
1.97111 1.48845 6.18637e-05
1.97258 1.48937 6.19362e-05
1.97404 1.49029 6.20082e-05
1.97549 1.4912 6.20798e-05
1.97694 1.49211 6.2151e-05
1.97837 1.49301 6.22217e-05
1.9798 1.4939 6.22919e-05
1.98121 1.49479 6.23617e-05
1.98262 1.49567 6.24311e-05
1.98402 1.49654 6.25e-05
1.98541 1.49741 6.25685e-05
1.98679 1.49827 6.26365e-05
1.98816 1.49913 6.27041e-05
1.98952 1.49998 6.27712e-05
1.99087 1.50082 6.28379e-05
1.99221 1.50166 6.29042e-05
1.99355 1.50249 6.297e-05
1.99487 1.50332 6.30354e-05
1.99619 1.50414 6.31003e-05
1.9975 1.50495 6.31648e-05
1.9988 1.50576 6.32288e-05
2.00008 1.50656 6.32925e-05
2.00136 1.50736 6.33556e-05
2.00264 1.50815 6.34183e-05
2.0039 1.50893 6.34806e-05
2.00515 1.50971 6.35425e-05
2.0064 1.51048 6.36039e-05
2.00763 1.51125 6.36649e-05
2.00886 1.51201 6.37254e-05
2.01008 1.51276 6.37855e-05
2.01128 1.51351 6.38452e-05
2.01248 1.51426 6.39044e-05
2.01368 1.51499 6.39632e-05
2.01486 1.51572 6.40216e-05
2.01603 1.51645 6.40795e-05
2.0172 1.51717 6.4137e-05
2.01835 1.51788 6.41941e-05
2.0195 1.51859 6.42507e-05
2.02064 1.51929 6.43069e-05
2.02177 1.51999 6.43627e-05
2.02289 1.52068 6.4418e-05
2.024 1.52137 6.44729e-05
2.0251 1.52205 6.45274e-05
2.0262 1.52272 6.45815e-05
2.02728 1.52339 6.46351e-05
2.02836 1.52405 6.46883e-05
2.02943 1.52471 6.47411e-05
2.03049 1.52536 6.47934e-05
2.03154 1.52601 6.48453e-05
2.03258 1.52665 6.48968e-05
2.03362 1.52729 6.49479e-05
2.03464 1.52792 6.49986e-05
2.03566 1.52854 6.50488e-05
2.03667 1.52916 6.50986e-05
2.03767 1.52977 6.5148e-05
2.03866 1.53038 6.5197e-05
2.03964 1.53098 6.52456e-05
2.04062 1.53158 6.52937e-05
2.04158 1.53217 6.53414e-05
2.04254 1.53276 6.53887e-05
2.04349 1.53334 6.54356e-05
2.04443 1.53391 6.54821e-05
2.04536 1.53448 6.55282e-05
2.04629 1.53505 6.55738e-05
2.0472 1.53561 6.56191e-05
2.04811 1.53616 6.56639e-05
2.04901 1.53671 6.57083e-05
2.0499 1.53725 6.57523e-05
2.05078 1.53779 6.57959e-05
2.05166 1.53832 6.58391e-05
2.05252 1.53885 6.58819e-05
2.05338 1.53938 6.59243e-05
2.05423 1.53989 6.59663e-05
2.05507 1.54041 6.60079e-05
2.0559 1.54091 6.6049e-05
2.05673 1.54142 6.60898e-05
2.05755 1.54191 6.61302e-05
2.05835 1.5424 6.61702e-05
2.05916 1.54289 6.62097e-05
2.05995 1.54337 6.62489e-05
2.06073 1.54385 6.62877e-05
2.06151 1.54432 6.63261e-05
2.06228 1.54479 6.63641e-05
2.06304 1.54525 6.64017e-05
2.06379 1.54571 6.64389e-05
2.06454 1.54616 6.64757e-05
2.06527 1.54661 6.65121e-05
2.066 1.54705 6.65482e-05
2.06672 1.54749 6.65838e-05
2.06744 1.54792 6.66191e-05
2.06814 1.54835 6.6654e-05
2.06884 1.54877 6.66884e-05
2.06953 1.54919 6.67226e-05
2.07021 1.5496 6.67563e-05
2.07089 1.55001 6.67896e-05
2.07156 1.55041 6.68226e-05
2.07221 1.55081 6.68552e-05
2.07287 1.55121 6.68874e-05
2.07351 1.5516 6.69192e-05
2.07415 1.55198 6.69507e-05
2.07478 1.55236 6.69818e-05
2.0754 1.55274 6.70125e-05
2.07601 1.55311 6.70429e-05
2.07662 1.55347 6.70728e-05
2.07722 1.55383 6.71025e-05
2.07781 1.55419 6.71317e-05
2.07839 1.55454 6.71606e-05
2.07897 1.55489 6.71891e-05
2.07954 1.55524 6.72172e-05
2.0801 1.55557 6.7245e-05
2.08066 1.55591 6.72725e-05
2.0812 1.55624 6.72995e-05
2.08174 1.55656 6.73262e-05
2.08228 1.55689 6.73526e-05
2.0828 1.5572 6.73786e-05
2.08332 1.55752 6.74043e-05
2.08383 1.55782 6.74295e-05
2.08434 1.55813 6.74545e-05
2.08484 1.55843 6.74791e-05
2.08533 1.55872 6.75033e-05
2.08581 1.55901 6.75273e-05
2.08629 1.5593 6.75508e-05
2.08676 1.55958 6.7574e-05
2.08722 1.55986 6.75969e-05
2.08767 1.56013 6.76194e-05
2.08812 1.5604 6.76416e-05
2.08857 1.56067 6.76635e-05
2.089 1.56093 6.7685e-05
2.08943 1.56119 6.77062e-05
2.08985 1.56144 6.77271e-05
2.09027 1.56169 6.77476e-05
2.09068 1.56194 6.77678e-05
2.09108 1.56218 6.77877e-05
2.09147 1.56242 6.78072e-05
2.09186 1.56265 6.78265e-05
2.09224 1.56288 6.78454e-05
2.09262 1.5631 6.7864e-05
2.09299 1.56333 6.78822e-05
2.09335 1.56354 6.79002e-05
2.09371 1.56376 6.79178e-05
2.09406 1.56397 6.79351e-05
2.0944 1.56417 6.79521e-05
2.09474 1.56438 6.79688e-05
2.09507 1.56458 6.79852e-05
2.0954 1.56477 6.80013e-05
2.09572 1.56496 6.80171e-05
2.09603 1.56515 6.80326e-05
2.09634 1.56533 6.80478e-05
2.09664 1.56551 6.80626e-05
2.09693 1.56569 6.80772e-05
2.09722 1.56586 6.80915e-05
2.09751 1.56603 6.81055e-05
2.09778 1.5662 6.81192e-05
2.09805 1.56636 6.81326e-05
2.09832 1.56652 6.81458e-05
2.09858 1.56668 6.81586e-05
2.09883 1.56683 6.81712e-05
2.09908 1.56698 6.81834e-05
2.09932 1.56712 6.81954e-05
2.09956 1.56726 6.82072e-05
2.09979 1.5674 6.82186e-05
2.10002 1.56754 6.82298e-05
2.10024 1.56767 6.82407e-05
2.10045 1.5678 6.82513e-05
2.10066 1.56792 6.82617e-05
2.10087 1.56805 6.82718e-05
2.10107 1.56816 6.82817e-05
2.10126 1.56828 6.82912e-05
2.10145 1.56839 6.83006e-05
2.10163 1.5685 6.83096e-05
2.10181 1.56861 6.83185e-05
2.10199 1.56871 6.8327e-05
2.10215 1.56881 6.83354e-05
2.10232 1.56891 6.83434e-05
2.10248 1.56901 6.83513e-05
2.10263 1.5691 6.83589e-05
2.10278 1.56919 6.83662e-05
2.10292 1.56927 6.83733e-05
2.10306 1.56936 6.83802e-05
2.1032 1.56944 6.83869e-05
2.10333 1.56951 6.83933e-05
2.10345 1.56959 6.83995e-05
2.10357 1.56966 6.84055e-05
2.10369 1.56973 6.84113e-05
2.1038 1.5698 6.84168e-05
2.10391 1.56986 6.84221e-05
2.10401 1.56992 6.84273e-05
2.10411 1.56998 6.84322e-05
2.10421 1.57004 6.84369e-05
2.1043 1.57009 6.84414e-05
2.10439 1.57015 6.84457e-05
2.10447 1.5702 6.84498e-05
2.10455 1.57024 6.84537e-05
2.10462 1.57029 6.84574e-05
2.10469 1.57033 6.84609e-05
2.10476 1.57037 6.84643e-05
2.10483 1.57041 6.84675e-05
2.10489 1.57045 6.84704e-05
2.10494 1.57048 6.84733e-05
2.105 1.57051 6.84759e-05
2.10505 1.57054 6.84784e-05
2.10509 1.57057 6.84807e-05
2.10514 1.5706 6.84829e-05
2.10518 1.57062 6.84849e-05
2.10522 1.57064 6.84867e-05
2.10525 1.57066 6.84884e-05
2.10528 1.57068 6.849e-05
2.10531 1.5707 6.84914e-05
2.10534 1.57071 6.84927e-05
2.10536 1.57073 6.84938e-05
2.10538 1.57074 6.84948e-05
2.1054 1.57075 6.84957e-05
2.10541 1.57076 6.84965e-05
2.10543 1.57077 6.84972e-05
2.10544 1.57078 6.84978e-05
2.10545 1.57078 6.84983e-05
2.10546 1.57079 6.84987e-05
2.10546 1.57079 6.8499e-05
2.10547 1.57079 6.84992e-05
2.10547 1.57079 6.84993e-05
2.10547 1.5708 6.84994e-05
2.10547 1.5708 6.84995e-05

